Low-dimensional approximations of the conditional law of Volterra processes: a non-positive curvature approach

Predicting the conditional evolution of Volterra processes with stochastic volatility is a crucial challenge in mathematical finance. While deep neural network models offer promise in approximating the conditional law of such processes, their effectiveness is hindered by the curse of dimensionality caused by the infinite dimensionality and non-smooth nature of these problems. To address this, we propose a two-step solution. Firstly, we develop a stable dimension reduction technique, projecting the law of a reasonably broad class of Volterra process onto a low-dimensional statistical manifold of non-positive sectional curvature. Next, we introduce a sequentially deep learning model tailored to the manifold's geometry, which we show can approximate the projected conditional law of the Volterra process. Our model leverages an auxiliary hypernetwork to dynamically update its internal parameters, allowing it to encode non-stationary dynamics of the Volterra process, and it can be interpreted as a gating mechanism in a mixture of expert models where each expert is specialized at a specific point in time. Our hypernetwork further allows us to achieve approximation rates that would seemingly only be possible with very large networks.

==> 1_Experiments/Results_and_Report/Results_0/plot_data.csv <==
T,MSE_Real_vs_Pred,Accual_Loss_Real,Accual_Loss_Pred,Accual_Loss_Recur_Pred
3,0.9459209,2.5081057e-05,0.033424575,0
4,0.5977317,9.891309e-06,0.02263894,0
5,0.43339333,6.9875236e-06,0.0173676,0
6,0.31884146,9.4493225e-06,0.014727607,0
7,0.24900173,6.6548164e-06,0.010455697,0
8,0.19865254,9.107771e-06,0.009606828,0
9,0.16586061,9.788066e-06,0.008221084,0
10,0.14312539,7.4673167e-06,0.0071770134,0
11,0.12628609,9.234358e-06,0.007986649,0
12,0.1163302,7.886693e-06,0.0065149046,0
13,0.108315356,8.898878e-06,0.0068250075,0
14,0.100149415,8.345722e-06,0.00573524,0
15,0.09642313,8.449127e-06,0.0059423028,0
16,0.0936057,6.334838e-06,0.005521671,0
17,0.09149428,9.647531e-06,0.005677525,0
18,0.089542344,6.8516156e-06,0.0053611877,0
19,0.08612173,9.639699e-06,0.005396893,0
20,0.08566614,1.1699616e-05,0.005050925,0
21,0.084068485,8.951919e-06,0.005082118,0
22,0.08347501,9.9655035e-06,0.00475726,0
23,0.081927784,9.971673e-06,0.004732051,0
24,0.08163848,8.409244e-06,0.00490716,0
25,0.07989506,8.192978e-06,0.0049437964,0
26,0.07944597,1.2906164e-05,0.005013288,0
27,0.07771978,1.205978e-05,0.005037853,0
28,0.07694132,1.6087153e-05,0.004862308,0
29,0.07551681,1.3530638e-05,0.004825905,0
30,0.0750944,2.041733e-05,0.004916447,0
31,0.073278874,1.0653597e-05,0.0046656285,0
32,0.07200109,1.0583968e-05,0.0047736582,0
33,0.07031467,1.2323221e-05,0.0043704417,0
34,0.069258265,1.4627433e-05,0.004671835,0
35,0.067204915,1.047483e-05,0.0043166126,0
36,0.06601587,9.761302e-06,0.004540004,0
37,0.0643521,1.25287825e-05,0.0042441087,0
38,0.06386943,1.1392559e-05,0.004384173,0
39,0.061553955,1.3363336e-05,0.0040946184,0
40,0.060155686,1.2334704e-05,0.0041438635,0
41,0.058363456,1.0086501e-05,0.0038211346,0
42,0.05733464,1.2285317e-05,0.0038653256,0
43,0.05570169,1.5388441e-05,0.0034675747,0
44,0.054736435,6.774731e-06,0.003698443,0
45,0.05286063,1.0120137e-05,0.0032948311,0
46,0.051279195,1.0965239e-05,0.0034999638,0
47,0.050421022,1.0490258e-05,0.0031935882,0
48,0.048782483,8.495994e-06,0.0034129103,0
49,0.047136854,9.482531e-06,0.0030519015,0
50,0.04580104,8.204164e-06,0.003173594,0
51,0.044639207,9.5655805e-06,0.0028648183,0
52,0.04321477,7.451886e-06,0.0029452639,0
53,0.041663367,1.2092357e-05,0.0026722276,0
54,0.040711075,9.967547e-06,0.0028476024,0
55,0.038588874,1.3536579e-05,0.0024525644,0
56,0.038097568,8.685577e-06,0.0026520074,0
57,0.03635601,8.788753e-06,0.0023280191,0
58,0.035157815,1.0948177e-05,0.0024850797,0
59,0.034309443,8.932835e-06,0.0021856176,0
60,0.033073384,8.295265e-06,0.0022686908,0
61,0.032332122,8.397544e-06,0.0020778384,0
62,0.030656155,1.1857275e-05,0.002138881,0
63,0.029081693,9.508052e-06,0.0019423887,0
64,0.028404152,9.083395e-06,0.0019928766,0
65,0.028027821,9.8231485e-06,0.0017788924,0
66,0.026483841,1.1611642e-05,0.0018636466,0
67,0.025753183,1.4267015e-05,0.0016401855,0
68,0.024438858,1.2273001e-05,0.0017537544,0
69,0.023914909,8.90191e-06,0.0015449005,0
70,0.022465719,1.4854495e-05,0.0015675891,0
71,0.021767871,1.0763188e-05,0.0014309111,0
72,0.021221917,6.8349946e-06,0.0014622306,0
73,0.020252509,1.1622836e-05,0.0012903828,0
74,0.01945918,1.24388225e-05,0.0013270847,0
75,0.018641809,1.1112178e-05,0.0012616941,0
76,0.0177065,8.908794e-06,0.0012051018,0
77,0.016849225,1.1517604e-05,0.0011352544,0
78,0.016424578,1.2006667e-05,0.0010955622,0
79,0.015560774,1.3524026e-05,0.0010079246,0
80,0.014989678,1.394416e-05,0.0010056971,0
81,0.014522649,1.1711536e-05,0.00085451,0
82,0.013409373,1.2607134e-05,0.00094884104,0
83,0.012938178,1.1494902e-05,0.0007851757,0
84,0.012591117,1.2497419e-05,0.00087203097,0
85,0.01153312,1.3059898e-05,0.0007086503,0
86,0.011286354,8.166831e-06,0.00080572185,0
87,0.010830336,1.1454036e-05,0.00065521046,0
88,0.010376492,1.3393683e-05,0.0007268323,0
89,0.010069877,1.2373679e-05,0.0005998108,0
90,0.008988385,1.0097319e-05,0.0007012731,0
91,0.008608974,1.0137728e-05,0.000528228,0
92,0.008368948,1.2501261e-05,0.00061533536,0
93,0.007834627,1.2440488e-05,0.00046459385,0
94,0.0073819454,9.556489e-06,0.0005325038,0
95,0.0070209927,9.260634e-06,0.00039762727,0
96,0.0066911494,1.1322673e-05,0.0004832524,0
97,0.0062943157,1.2098457e-05,0.00035085125,0
98,0.0059714695,1.2662739e-05,0.00041847618,0
99,0.005548676,1.1986178e-05,0.00031854023,0
100,0.005063853,1.3470772e-05,0.0003855471,0
101,0.0050958027,1.1780704e-05,0.00026398277,0
102,0.0046120193,1.1489996e-05,0.00033289308,0
103,0.004317693,9.974787e-06,0.0002319441,0
104,0.0039372384,1.1617921e-05,0.0002882281,0
105,0.0037532195,1.5555457e-05,0.00018137094,0
106,0.0034214335,8.457324e-06,0.0002587497,0
107,0.0034661538,1.3157504e-05,0.00019468596,0
108,0.0030152635,1.1439492e-05,0.00021899764,0
109,0.002809513,1.0388962e-05,0.00015247053,0
110,0.0026469831,8.84573e-06,0.00019241993,0
111,0.0024911535,1.1291309e-05,0.00012698105,0
112,0.0020745762,1.0571957e-05,0.00015535255,0
113,0.0021861906,8.310988e-06,0.00011806915,0
114,0.0019513422,1.2239995e-05,0.00013901656,0
115,0.0017684583,1.1326849e-05,8.933439e-05,0
116,0.0016317369,1.0391459e-05,0.00011816099,0
117,0.0015463531,1.0357051e-05,7.156456e-05,0
118,0.0014226919,9.3138715e-06,9.855659e-05,0
119,0.0012359903,9.804216e-06,6.0059778e-05,0
120,0.001209353,9.690812e-06,7.532408e-05,0
121,0.0009982142,9.2918635e-06,5.22566e-05,0
122,0.00095025176,1.3741704e-05,6.86591e-05,0
123,0.00089989055,1.0830429e-05,3.8634887e-05,0
124,0.0008446208,1.2339402e-05,5.7702782e-05,0
125,0.00083897146,9.829352e-06,3.9525603e-05,0
126,0.0007269622,1.1274144e-05,4.604864e-05,0
127,0.0006505384,8.983011e-06,3.300753e-05,0
128,0.0006077244,9.562466e-06,3.688875e-05,0
129,0.0006276181,7.838221e-06,3.0026325e-05,0
130,0.0006066321,1.03784005e-05,3.223506e-05,0
131,0.0006188322,8.257926e-06,3.1559328e-05,0
132,0.00050720497,6.0341845e-06,2.694506e-05,0
133,0.0005853312,1.0901411e-05,3.300032e-05,0
134,0.00064007536,1.1191829e-05,3.3754917e-05,0
135,0.0006181418,6.9569114e-06,3.4433386e-05,0
136,0.0006231465,9.751398e-06,3.1071664e-05,0
137,0.000627027,8.990558e-06,3.9704355e-05,0
138,0.00061613467,7.3686983e-06,2.8862834e-05,0
139,0.00065531104,7.710741e-06,4.7277736e-05,0
140,0.0007032275,5.925e-06,3.1865482e-05,0
141,0.00075509114,7.88729e-06,6.940361e-05,0
142,0.00084736774,1.1189457e-05,5.1713978e-05,0
143,0.0009178182,1.0913795e-05,5.572126e-05,0
144,0.0010143915,1.0676949e-05,4.790949e-05,0
145,0.00093248306,1.1785411e-05,6.0004793e-05,0
146,0.0011724633,9.544264e-06,5.981575e-05,0
147,0.0011263079,9.374045e-06,7.9177385e-05,0
148,0.0013196039,1.16419305e-05,7.969638e-05,0
149,0.0013034038,7.9002375e-06,9.4785966e-05,0
150,0.0013994183,8.114215e-06,8.857558e-05,0
151,0.0015333496,9.617648e-06,0.00010662582,0
152,0.0016410911,9.219803e-06,9.68224e-05,0
153,0.001694136,1.1149727e-05,0.000119031865,0
154,0.0018187341,9.426085e-06,0.00011947693,0
155,0.0018586708,1.1821854e-05,0.00014592598,0
156,0.0021061802,1.6283331e-05,0.00012701076,0
157,0.002117763,1.5079102e-05,0.00014623764,0
158,0.0021732517,7.51514e-06,0.00013886008,0
159,0.0024059797,8.674988e-06,0.00016051476,0
160,0.0024707299,9.821136e-06,0.00015503411,0
161,0.0028029594,1.0990005e-05,0.00018660365,0.00018660365
162,0.0029933492,7.581085e-06,0.0001605038,0.0001605038
163,0.0028337787,8.860403e-06,0.00021601708,0.00021601708
164,0.0031849742,1.5140926e-05,0.0002006531,0.0002006531
165,0.003261477,9.032047e-06,0.00023181856,0.00023181856
166,0.0033387565,8.810939e-06,0.00022525157,0.00022525157
167,0.0035797295,8.471121e-06,0.00023698967,0.00023698967
168,0.003743805,1.0486284e-05,0.00024794223,0.00024794223
169,0.0038347747,7.888615e-06,0.00026543252,0.00026543252
170,0.003995954,1.3056253e-05,0.0002464004,0.0002464004
171,0.004077542,1.0627711e-05,0.00029678358,0.00029678358
172,0.004531867,6.468762e-06,0.00028811503,0.00028811503
173,0.004492799,1.1385956e-05,0.00034258637,0.00034258637
174,0.004489521,1.0303216e-05,0.00032008573,0.00032008573
175,0.0048907674,1.4347388e-05,0.0003530647,0.0003530647
176,0.0050748657,9.654777e-06,0.00034152725,0.00034152725
177,0.0053841155,8.091026e-06,0.0003614069,0.0003614069
178,0.00535554,7.3856895e-06,0.00034933377,0.00034933377
179,0.005541365,7.844069e-06,0.0003835285,0.0003835285
180,0.006032235,1.1674726e-05,0.00039605625,0.00039605625
181,0.0058355476,1.0003641e-05,0.00041814832,0.00041814832
182,0.0062252986,1.0498188e-05,0.0004174872,0.0004174872
183,0.006496921,1.022131e-05,0.00043791445,0.00043791445
184,0.0065878606,1.0203736e-05,0.00044461334,0.00044461334
185,0.0068352907,1.1085548e-05,0.00048370115,0.00048370115
186,0.007110684,6.349565e-06,0.0004400202,0.0004400202
187,0.0072981673,8.1769285e-06,0.00047827163,0.00047827163
188,0.007405618,1.0061211e-05,0.00050902256,0.00050902256
189,0.0077227387,7.241136e-06,0.0005109542,0.0005109542
190,0.007816794,1.3424765e-05,0.0005593093,0.0005593093
191,0.007787452,7.4929703e-06,0.0005446431,0.0005446431
192,0.008217648,1.4744227e-05,0.00053775095,0.00053775095
193,0.008248771,9.578348e-06,0.00060240616,0.00060240616
194,0.008785248,1.2869955e-05,0.000661134,0.000661134
195,0.009076736,1.1411642e-05,0.000656783,0.000656783
196,0.009373382,8.164926e-06,0.0006500263,0.0006500263
197,0.009613573,1.2851533e-05,0.0006356592,0.0006356592
198,0.009807202,1.2111986e-05,0.00064949185,0.00064949185
199,0.009468664,1.05544505e-05,0.0007188353,0.0007188353


==> 1_Experiments/Results_and_Report/Results_1/plot_data.csv <==
T,MSE_Real_vs_Pred,Accual_Loss_Real,Accual_Loss_Pred,Accual_Loss_Recur_Pred
3,4.360386,0.0008893839,0.26733622,0
4,4.123143,0.0002584669,0.25009853,0
5,4.0214233,0.00042971066,0.24166748,0
6,3.8518345,0.00036359837,0.23610869,0
7,3.756849,0.0002481977,0.22492956,0
8,3.5992563,0.000287221,0.22221169,0
9,3.5197775,0.00023934689,0.21328232,0
10,3.3865914,0.00036196457,0.20781846,0
11,3.2803888,0.00029013038,0.20132245,0
12,3.1936522,0.00046813654,0.20090766,0
13,3.090473,0.00029427232,0.19357651,0
14,3.003553,0.00045746122,0.18014435,0
15,2.9006765,0.0004547638,0.1792927,0
16,2.8454947,0.0003779904,0.18349008,0
17,2.7775173,0.0003751677,0.17213817,0
18,2.7018461,0.00039736886,0.17511511,0
19,2.5895612,0.0002702861,0.16268778,0
20,2.5390956,0.0004555573,0.1622909,0
21,2.4759204,0.00032890888,0.15950638,0
22,2.4171438,0.00033921326,0.1500444,0
23,2.360145,0.000282889,0.14967065,0
24,2.270356,0.00028571946,0.15154557,0
25,2.226995,0.00037081406,0.13820805,0
26,2.169909,0.00033458183,0.13953026,0
27,2.09588,0.00036976338,0.13147414,0
28,2.0447266,0.00020419188,0.12878457,0
29,1.9801545,0.0003680162,0.12711126,0
30,1.9306684,0.0003410106,0.11955072,0
31,1.888015,0.000453121,0.11996816,0
32,1.8353734,0.00034048184,0.11212536,0
33,1.7854352,0.0004169306,0.1124502,0
34,1.7495606,0.00033749148,0.10576583,0
35,1.69237,0.0002967878,0.10766289,0
36,1.6245258,0.0002753763,0.09902459,0
37,1.5927107,0.0003769304,0.09568469,0
38,1.5299228,0.0002270758,0.09333489,0
39,1.4938056,0.00040460803,0.095747866,0
40,1.460298,0.00044302444,0.087977044,0
41,1.3928788,0.0003531135,0.08843295,0
42,1.3654405,0.00032948153,0.08199104,0
43,1.3146069,0.0005764585,0.081766054,0
44,1.2822167,0.00035927593,0.07601384,0
45,1.2703942,0.00043400895,0.079632305,0
46,1.2191262,0.0004706897,0.07260819,0
47,1.1847897,0.00048074272,0.07262841,0
48,1.1310148,0.0002717421,0.069808334,0
49,1.1043979,0.00040224928,0.06852847,0
50,1.0751467,0.00028960215,0.060727887,0
51,1.0423754,0.00046033706,0.06061444,0
52,1.0064353,0.00039619597,0.061478376,0
53,0.97269166,0.00038138923,0.058787074,0
54,0.93904907,0.000338433,0.055869777,0
55,0.9127966,0.00039604996,0.054261446,0
56,0.8786891,0.00033266595,0.054363284,0
57,0.84814715,0.00035700036,0.051052917,0
58,0.81611645,0.0003463354,0.052646898,0
59,0.7818311,0.00032326675,0.046343558,0
60,0.76935005,0.00028583556,0.04781763,0
61,0.7354677,0.0002841909,0.043934185,0
62,0.7142535,0.0003500658,0.04309441,0
63,0.68582994,0.0003433526,0.044245176,0
64,0.66860735,0.000397102,0.039576598,0
65,0.6377839,0.0003319044,0.037094787,0
66,0.6261641,0.00036644452,0.038275708,0
67,0.5952654,0.00027628514,0.034277935,0
68,0.56945974,0.0005249221,0.035078593,0
69,0.5550909,0.00034179116,0.033836164,0
70,0.5438524,0.00039696557,0.031774305,0
71,0.5242731,0.00027993298,0.03162462,0
72,0.49836653,0.00049100287,0.029466694,0
73,0.4814748,0.000559151,0.026460368,0
74,0.45704606,0.00043358508,0.026880227,0
75,0.45428348,0.00036650305,0.024979765,0
76,0.4315374,0.0005702193,0.02385005,0
77,0.42411536,0.00041711194,0.02259396,0
78,0.39563936,0.000231057,0.022709401,0
79,0.38982052,0.00033469903,0.022054613,0
80,0.36666268,0.00037514634,0.020422474,0
81,0.35370097,0.0003391603,0.021542573,0
82,0.34590074,0.00020776005,0.018962719,0
83,0.32941216,0.000571866,0.018952603,0
84,0.3200832,0.00031105994,0.017419266,0
85,0.3120606,0.00073483656,0.017285502,0
86,0.30068508,0.00036683274,0.015933419,0
87,0.28092682,0.00037365578,0.015501489,0
88,0.27627182,0.00039171206,0.015492868,0
89,0.27171376,0.00037335214,0.014539818,0
90,0.25613758,0.00043551778,0.012526927,0
91,0.24496149,0.00043427965,0.0136453295,0
92,0.24506386,0.00024718253,0.011956987,0
93,0.22564904,0.00059642666,0.011547314,0
94,0.21959971,0.00031648783,0.011366999,0
95,0.20578417,0.00037483496,0.010753416,0
96,0.20052736,0.00038974744,0.009796916,0
97,0.20524365,0.00042997455,0.010015033,0
98,0.20345823,0.00042024069,0.00954339,0
99,0.19728759,0.00042216462,0.009222557,0
100,0.18561693,0.00046552796,0.008379984,0
101,0.18179312,0.00045410002,0.008287047,0
102,0.1741623,0.0007195119,0.007549504,0
103,0.17584093,0.0004248614,0.00782239,0
104,0.16470294,0.00039168674,0.00706557,0
105,0.16203919,0.00027792293,0.006938193,0
106,0.15920101,0.0004902733,0.006247146,0
107,0.15131782,0.00058447616,0.0065721716,0
108,0.15132056,0.0005330386,0.006063548,0
109,0.14488235,0.00043973737,0.0064570983,0
110,0.14471076,0.00037771754,0.0054712906,0
111,0.14205992,0.00042593674,0.0060768006,0
112,0.14353655,0.00036181643,0.0056018624,0
113,0.13507672,0.00029086167,0.0053865244,0
114,0.13782014,0.00025444536,0.005156526,0
115,0.13478276,0.00034683183,0.005412668,0
116,0.13179156,0.00052145496,0.005500727,0
117,0.13193631,0.0005139342,0.0057630003,0
118,0.13649282,0.00050179864,0.005031907,0
119,0.13555019,0.00036105845,0.0053329114,0
120,0.1351151,0.00044556323,0.004948683,0
121,0.13566662,0.0003590167,0.0050764973,0
122,0.12972747,0.00055804965,0.00496277,0
123,0.13323618,0.0003844594,0.0049772435,0
124,0.13017687,0.00035578056,0.004967588,0
125,0.13702251,0.00048782988,0.0051023336,0
126,0.13742621,0.000522664,0.005310124,0
127,0.13482948,0.0007124835,0.0058205468,0
128,0.14224952,0.00052293553,0.00517458,0
129,0.14143832,0.00035999532,0.005265453,0
130,0.13897996,0.0002564523,0.0051465677,0
131,0.14716767,0.000429327,0.006505065,0
132,0.1463917,0.00051303307,0.005910098,0
133,0.14883952,0.00022619765,0.005779576,0
134,0.14598545,0.00043117834,0.006306042,0
135,0.1564732,0.00091219,0.007027222,0
136,0.15038037,0.00032015258,0.0066354303,0
137,0.16046296,0.00053568,0.007126696,0
138,0.16067368,0.00044941244,0.0079395445,0
139,0.1683758,0.00052599027,0.0071406746,0
140,0.17369983,0.0005934401,0.0075930427,0
141,0.17468688,0.0003720773,0.00761765,0
142,0.18114233,0.00033859877,0.0076489947,0
143,0.18455309,0.00046365464,0.008009315,0
144,0.18565473,0.0003036633,0.008518226,0
145,0.1868882,0.00039572173,0.008522322,0
146,0.196086,0.00043196089,0.0089127375,0
147,0.19742282,0.00037379982,0.008323464,0
148,0.19979979,0.00026323032,0.008395413,0
149,0.2072647,0.00060640665,0.0095212655,0
150,0.21366161,0.0003208827,0.009109406,0
151,0.21344142,0.00021091671,0.010309431,0
152,0.22354475,0.0005277735,0.009208269,0
153,0.22975397,0.0004092101,0.010536954,0
154,0.22891164,0.00044686705,0.011496054,0
155,0.22953002,0.00058746134,0.010567248,0
156,0.24534483,0.00033422947,0.010644919,0
157,0.24374112,0.00032305435,0.011933823,0
158,0.25303385,0.00046749922,0.011452571,0
159,0.26180956,0.0003165864,0.01318401,0
160,0.2638959,0.00042762735,0.012256228,0
161,0.27201822,0.00049568096,0.01379478,0.01379478
162,0.27600104,0.0006678261,0.0139619885,0.0139619885
163,0.2879554,0.00037075626,0.013933895,0.013933895
164,0.29126644,0.00046830226,0.014532458,0.014532458
165,0.29685333,0.0006422827,0.014470877,0.014470877
166,0.30504888,0.0005070436,0.014340143,0.014340143
167,0.3134349,0.00031357334,0.015963117,0.015963117
168,0.3174961,0.00036950686,0.014082385,0.014082385
169,0.3215307,0.0002951502,0.01604167,0.01604167
170,0.33375445,0.00037268834,0.014744767,0.014744767
171,0.33531317,0.00032471388,0.018578293,0.018578293
172,0.34138995,0.00048782644,0.015615874,0.015615874
173,0.34546617,0.00030356334,0.018126126,0.018126126
174,0.35115245,0.0005285182,0.017470388,0.017470388
175,0.36204922,0.00041898465,0.018029325,0.018029325
176,0.3680184,0.00038752623,0.020869162,0.020869162
177,0.37945992,0.0003354403,0.019189388,0.019189388
178,0.38325998,0.0008047343,0.020661563,0.020661563
179,0.39794338,0.0005154064,0.020323819,0.020323819
180,0.3967857,0.00039616352,0.020520754,0.020520754
181,0.40993625,0.00031152568,0.020710334,0.020710334
182,0.41822264,0.00028327882,0.021963118,0.021963118
183,0.42266253,0.00054022647,0.02365766,0.02365766
184,0.4319,0.0002809027,0.020708755,0.020708755
185,0.4411422,0.00028371467,0.023302915,0.023302915
186,0.45260018,0.00057408307,0.024641152,0.024641152
187,0.45304215,0.00030628793,0.024637148,0.024637148
188,0.47300813,0.00035574514,0.025484556,0.025484556
189,0.47244012,0.0004502152,0.02619455,0.02619455
190,0.4797357,0.0004187117,0.02447979,0.02447979
191,0.49436045,0.00039672953,0.026828656,0.026828656
192,0.48615733,0.00037869826,0.026420293,0.026420293
193,0.5067119,0.0005879198,0.026818404,0.026818404
194,0.5201941,0.00065141555,0.02977044,0.02977044
195,0.52963215,0.0004765469,0.030888038,0.030888038
196,0.52808774,0.00032389347,0.028322868,0.028322868
197,0.5396625,0.00024260869,0.031047892,0.031047892
198,0.5509761,0.00044481704,0.030350652,0.030350652
199,0.55921465,0.00044860697,0.03475726,0.03475726


==> 1_Experiments/Results_and_Report/Results_10/plot_data.csv <==
T,MSE_Real_vs_Pred,Accual_Loss_Real,Accual_Loss_Pred,Accual_Loss_Recur_Pred
3,0.008793712,1.7049175e-05,0.00016148419,0
4,0.00638134,1.7223678e-06,7.491876e-05,0
5,0.0059873154,2.8752183e-06,0.00014487293,0
6,0.006155773,1.194027e-06,6.580654e-05,0
7,0.0057813525,2.4113826e-06,0.00011842136,0
8,0.0057514976,4.977132e-06,9.906923e-05,0
9,0.006075988,5.041175e-06,0.00017242519,0
10,0.0056763585,4.8449288e-06,0.00015832932,0
11,0.0056378995,5.4399734e-06,0.00015757237,0
12,0.0055549443,4.9451987e-06,0.00021842922,0
13,0.005575946,3.2044404e-06,0.00014321986,0
14,0.0053909183,8.948014e-06,0.0002438636,0
15,0.006248403,6.371785e-06,0.00016787158,0
16,0.0059219208,4.387011e-06,0.00023160566,0
17,0.006442093,2.221756e-06,0.00016646048,0
18,0.005736965,5.8143346e-06,0.0002216533,0
19,0.0062127006,5.4810102e-06,0.00016237171,0
20,0.0059877615,3.840889e-06,0.00021755896,0
21,0.006152371,2.226068e-06,0.00016466336,0
22,0.0058847587,4.0909786e-06,0.00019648897,0
23,0.006163681,8.623075e-07,0.00017174066,0
24,0.0062145926,4.8702304e-06,0.00019231837,0
25,0.0061242254,1.5220307e-06,0.00017610438,0
26,0.0055605397,3.01651e-06,0.00019386223,0
27,0.0064441618,2.9988298e-06,0.00017666206,0
28,0.0059728893,4.0093855e-06,0.00021118192,0
29,0.0062121665,3.2695857e-06,0.00016740106,0
30,0.00576373,6.706774e-06,0.0002086331,0
31,0.006321704,2.7027797e-06,0.00015898437,0
32,0.0057267677,4.688623e-06,0.00020760416,0
33,0.006683491,2.2310653e-06,0.0001652768,0
34,0.0060353084,4.853742e-06,0.00020671912,0
35,0.0067434995,6.22143e-06,0.00018515016,0
36,0.006072202,2.3380899e-06,0.00021806084,0
37,0.0060702683,6.517675e-06,0.00018943612,0
38,0.006166707,7.029685e-06,0.0002064439,0
39,0.006106822,1.5815941e-06,0.00017087693,0
40,0.005891162,4.7827657e-06,0.0001914967,0
41,0.006673573,3.5319313e-06,0.00016820693,0
42,0.005629551,5.2133155e-06,0.0001905737,0
43,0.0061787865,7.339139e-06,0.00015715088,0
44,0.005739613,2.6291198e-06,0.00021272007,0
45,0.0061533325,3.1316497e-06,0.0001473337,0
46,0.005979299,3.35932e-06,0.00018937056,0
47,0.006150477,1.08866925e-05,0.00014848958,0
48,0.0054078125,3.7697594e-06,0.000182708,0
49,0.0056066173,6.9137586e-06,0.00017683656,0
50,0.005070011,4.243063e-06,0.0001576244,0
51,0.005918105,3.3134925e-06,0.0001567762,0
52,0.0054825842,3.9552315e-06,0.00014783411,0
53,0.005307241,2.1977621e-06,0.00014747841,0
54,0.0053938874,7.636825e-06,0.00013890995,0
55,0.0055594477,3.4979855e-06,0.00013866303,0
56,0.005121862,3.5989522e-06,0.00014408237,0
57,0.005324028,1.8564173e-06,0.00014481302,0
58,0.0049651302,4.949938e-06,0.00014642955,0
59,0.004999181,7.0451492e-06,0.0001414061,0
60,0.00457778,4.7688145e-06,0.00013769938,0
61,0.0044658314,3.6125348e-06,0.00013449452,0
62,0.0046428624,6.876144e-06,0.00013890419,0
63,0.004805852,5.0617246e-06,0.000116071715,0
64,0.0042976565,4.1262965e-06,0.00011353641,0
65,0.0046816636,2.3639368e-06,0.00011374721,0
66,0.0046054455,1.7523624e-06,0.00010775002,0
67,0.004293636,3.4274753e-06,0.000106086016,0
68,0.004058196,2.7367778e-06,9.614894e-05,0
69,0.0041788574,2.5880831e-06,8.8115055e-05,0
70,0.0042524207,6.5843683e-06,8.259224e-05,0
71,0.004223939,4.105594e-06,8.831658e-05,0
72,0.003834376,1.8866868e-06,8.385229e-05,0
73,0.0040535824,1.880723e-06,8.6834654e-05,0
74,0.00381162,3.8822673e-06,7.6437405e-05,0
75,0.0036973339,3.6387926e-06,7.9252015e-05,0
76,0.0034655503,4.249818e-06,6.644006e-05,0
77,0.0036953338,3.6787885e-06,7.817327e-05,0
78,0.0030194074,4.9778005e-06,6.221783e-05,0
79,0.0033684273,1.3992689e-06,6.345208e-05,0
80,0.0033392853,1.973496e-06,6.243337e-05,0
81,0.003253932,6.3397533e-06,5.692422e-05,0
82,0.003193776,2.722602e-06,4.9646656e-05,0
83,0.0030273448,2.7855187e-06,6.429666e-05,0
84,0.003146052,4.05257e-06,4.957114e-05,0
85,0.002871876,4.8682236e-06,6.162233e-05,0
86,0.0026120422,2.021897e-06,4.603984e-05,0
87,0.002885117,4.0827463e-06,5.790932e-05,0
88,0.002779811,3.79796e-06,4.8145917e-05,0
89,0.0029374568,1.5770522e-06,4.995319e-05,0
90,0.0026229625,4.407673e-06,4.905384e-05,0
91,0.002630625,2.5842128e-06,4.843185e-05,0
92,0.0022820209,4.642804e-06,4.535911e-05,0
93,0.0023246135,2.9744888e-06,4.1810723e-05,0
94,0.0021503258,2.505286e-06,3.8817205e-05,0
95,0.002108458,3.279144e-06,4.4428827e-05,0
96,0.0020539875,2.83119e-06,3.419986e-05,0
97,0.002159568,4.6867317e-06,4.0729756e-05,0
98,0.0015669328,2.6054556e-06,3.1232783e-05,0
99,0.0016631954,2.7114304e-06,3.69474e-05,0
100,0.0017471185,2.1144297e-06,2.8313389e-05,0
101,0.0017431026,4.1828357e-06,3.4862245e-05,0
102,0.001883857,6.025681e-06,3.1216845e-05,0
103,0.0015861809,2.3760017e-06,3.3563872e-05,0
104,0.0015552398,3.417021e-06,2.4677303e-05,0
105,0.0014397983,2.7833137e-06,2.8741095e-05,0
106,0.0014014947,3.1313828e-06,2.1955222e-05,0
107,0.0015218774,4.2251604e-06,2.154105e-05,0
108,0.0012980213,1.0044452e-05,2.7354377e-05,0
109,0.0013255732,4.9615815e-06,2.8156777e-05,0
110,0.0012976581,1.0504875e-05,2.0446056e-05,0
111,0.0011518757,6.9530292e-06,3.2102846e-05,0
112,0.0011822763,4.070499e-06,2.7141077e-05,0
113,0.001196879,4.831874e-06,2.1323158e-05,0
114,0.0009773447,3.891981e-06,2.551075e-05,0
115,0.0011901809,1.7233695e-06,1.8633775e-05,0
116,0.0009479637,7.486851e-06,2.4954901e-05,0
117,0.001053726,2.3216667e-06,2.0798281e-05,0
118,0.0010249254,3.220136e-06,2.0650634e-05,0
119,0.0009278667,2.0008335e-06,1.926027e-05,0
120,0.0008974104,2.6175119e-06,1.6709764e-05,0
121,0.0009038522,4.6264986e-06,1.8106542e-05,0
122,0.00092788343,6.4612036e-06,1.868786e-05,0
123,0.0007933693,3.834549e-06,1.6182348e-05,0
124,0.00080655457,7.9466745e-06,2.0769781e-05,0
125,0.0008568737,3.8608055e-06,1.6668544e-05,0
126,0.00082265015,7.038962e-06,2.0750173e-05,0
127,0.00093658234,4.9863734e-06,1.6218546e-05,0
128,0.000757083,1.9733666e-06,1.3026066e-05,0
129,0.0007591696,2.5284373e-06,1.42693825e-05,0
130,0.00079907343,2.0817656e-06,1.240894e-05,0
131,0.0008185543,4.7959165e-06,1.7121738e-05,0
132,0.0008002926,3.849608e-06,1.4878244e-05,0
133,0.0008121478,5.838203e-06,1.9259243e-05,0
134,0.00079604454,5.545133e-06,1.6897893e-05,0
135,0.00085448264,4.012118e-06,1.2043889e-05,0
136,0.00094033236,4.8618367e-06,1.24186e-05,0
137,0.00084219244,4.0040336e-06,1.4678676e-05,0
138,0.0009567669,5.1079583e-06,1.6187572e-05,0
139,0.0010037639,2.643769e-06,1.46109205e-05,0
140,0.0009964003,5.863428e-06,2.1952343e-05,0
141,0.00092601695,4.646064e-06,1.4854829e-05,0
142,0.00091151043,3.1210786e-06,1.4470406e-05,0
143,0.0009421089,1.0702319e-05,1.8892737e-05,0
144,0.0010074213,8.546375e-06,1.9748422e-05,0
145,0.0010466829,4.658878e-06,2.0046564e-05,0
146,0.0012517989,5.6821314e-06,1.7035927e-05,0
147,0.0010936195,4.2339516e-06,1.6611062e-05,0
148,0.0011669322,4.7121366e-06,1.7562132e-05,0
149,0.0010717277,8.551263e-06,1.4473254e-05,0
150,0.001196088,7.657969e-06,2.113079e-05,0
151,0.0012053384,5.5750083e-06,1.703491e-05,0
152,0.0011965301,3.8072749e-06,1.8778099e-05,0
153,0.0014283964,2.1958908e-06,1.7479644e-05,0
154,0.0015457979,4.047169e-06,1.8454566e-05,0
155,0.001464033,2.4872702e-06,2.1788032e-05,0
156,0.0014562944,8.47487e-06,1.8252707e-05,0
157,0.0016853742,4.1285266e-06,2.3860295e-05,0
158,0.001632735,3.1521465e-06,2.4936144e-05,0
159,0.0017761955,4.8954216e-06,2.679069e-05,0
160,0.0017917186,5.5935247e-06,2.5463894e-05,0
161,0.0020082383,2.2409727e-06,2.4720228e-05,2.4720228e-05
162,0.0019161648,3.5583225e-06,2.116652e-05,2.116652e-05
163,0.0019033245,2.8205673e-06,2.7021377e-05,2.7021377e-05
164,0.0018128107,2.8946174e-06,2.64578e-05,2.64578e-05
165,0.002012519,3.4189713e-06,2.3032215e-05,2.3032215e-05
166,0.001978541,1.8527264e-06,2.5677504e-05,2.5677504e-05
167,0.0024363045,3.4736875e-06,2.9450535e-05,2.9450535e-05
168,0.002333412,2.0321054e-06,2.7720947e-05,2.7720947e-05
169,0.0023638844,4.312682e-06,2.7955706e-05,2.7955706e-05
170,0.0025990424,4.418975e-06,3.6523892e-05,3.6523892e-05
171,0.0024302092,4.0886166e-06,3.2894677e-05,3.2894677e-05
172,0.002770828,2.0889672e-06,2.6948203e-05,2.6948203e-05
173,0.0025450087,3.68794e-06,3.1479165e-05,3.1479165e-05
174,0.002464172,4.1327785e-06,3.4181783e-05,3.4181783e-05
175,0.0026010731,1.5568683e-06,3.4158275e-05,3.4158275e-05
176,0.0026952855,6.064954e-06,3.6693546e-05,3.6693546e-05
177,0.0032594497,2.8116203e-06,4.301817e-05,4.301817e-05
178,0.0034857444,2.2671136e-06,3.6146103e-05,3.6146103e-05
179,0.0034060394,4.737831e-06,3.651624e-05,3.651624e-05
180,0.003355952,4.524102e-06,4.0948602e-05,4.0948602e-05
181,0.003498319,6.071588e-06,5.7863246e-05,5.7863246e-05
182,0.0038662425,5.546461e-06,4.838879e-05,4.838879e-05
183,0.0036303962,5.5615287e-06,4.291352e-05,4.291352e-05
184,0.0035185362,5.1631414e-06,5.6736717e-05,5.6736717e-05
185,0.0037800728,1.8801037e-06,4.388739e-05,4.388739e-05
186,0.0041704504,6.280669e-06,5.6996545e-05,5.6996545e-05
187,0.0038876026,2.8221386e-06,5.4819142e-05,5.4819142e-05
188,0.004306001,5.789339e-06,5.644799e-05,5.644799e-05
189,0.004313852,4.7550334e-06,5.483736e-05,5.483736e-05
190,0.004478499,2.6245946e-06,4.8336995e-05,4.8336995e-05
191,0.004730282,3.4187367e-06,5.713027e-05,5.713027e-05
192,0.004678052,4.3049213e-06,6.4128806e-05,6.4128806e-05
193,0.004664006,2.893126e-06,4.684599e-05,4.684599e-05
194,0.0054450245,4.0164987e-06,6.960483e-05,6.960483e-05
195,0.004712224,2.2206962e-06,5.7573903e-05,5.7573903e-05
196,0.0047964347,1.7093796e-06,6.337577e-05,6.337577e-05
197,0.005343507,6.868242e-07,6.038154e-05,6.038154e-05
198,0.005807816,8.209586e-06,6.135579e-05,6.135579e-05
199,0.0061830715,7.068973e-06,5.7509715e-05,5.7509715e-05


==> 1_Experiments/Results_and_Report/Results_11/plot_data.csv <==
T,MSE_Real_vs_Pred,Accual_Loss_Real,Accual_Loss_Pred,Accual_Loss_Recur_Pred
3,0.13425669,7.068751e-05,0.0029686287,0
4,0.10110616,9.497913e-05,0.0022384583,0
5,0.082480684,7.8161465e-05,0.0020510312,0
6,0.06421135,4.1944146e-05,0.0015885895,0
7,0.05502523,9.575095e-06,0.0014613891,0
8,0.045808457,5.558364e-06,0.0011944654,0
9,0.04067366,4.525212e-06,0.0012393376,0
10,0.03705317,3.5384537e-06,0.0010352401,0
11,0.035288822,4.5250154e-06,0.0010197125,0
12,0.032562096,2.933369e-06,0.00095196674,0
13,0.029429004,5.1406264e-06,0.0008790804,0
14,0.028301153,4.7763406e-06,0.0008822968,0
15,0.026512459,2.9227756e-06,0.00082783017,0
16,0.025345895,2.5155234e-06,0.0007305137,0
17,0.02446386,5.3759472e-06,0.00069666625,0
18,0.022686407,4.379497e-06,0.0006667935,0
19,0.022444876,6.495968e-06,0.0006299872,0
20,0.020785235,4.3423765e-06,0.00063040154,0
21,0.020454671,3.3776016e-06,0.00060356763,0
22,0.018644094,4.9685095e-06,0.0006209132,0
23,0.019278849,1.4858642e-06,0.00055988826,0
24,0.017606005,2.9122089e-06,0.0005768819,0
25,0.017499419,1.8710487e-06,0.0005116637,0
26,0.017414337,6.3335556e-06,0.00053128914,0
27,0.015720354,4.4586595e-06,0.00047994705,0
28,0.015249922,4.8556044e-06,0.00051635085,0
29,0.014673248,3.7913724e-06,0.0004362392,0
30,0.013522693,5.2550913e-06,0.00049204234,0
31,0.014194814,5.6511262e-06,0.00039989658,0
32,0.012434896,7.0503693e-06,0.0004441607,0
33,0.013008038,5.6314398e-06,0.000361333,0
34,0.011787099,4.5268625e-06,0.00042705162,0
35,0.011725295,5.724135e-06,0.00033842266,0
36,0.011128775,4.1131593e-06,0.00042362086,0
37,0.011369382,4.7633157e-06,0.00032680077,0
38,0.010416794,3.1054558e-06,0.0004029344,0
39,0.010596891,6.0521375e-06,0.00029778093,0
40,0.01020862,4.0738787e-06,0.00035971732,0
41,0.009498487,7.209301e-06,0.0002693542,0
42,0.009465474,2.8600384e-06,0.00033730824,0
43,0.008818155,3.672713e-06,0.00026059838,0
44,0.00845207,3.9218085e-06,0.0003095489,0
45,0.0081250565,3.960493e-06,0.00023883575,0
46,0.0076019713,4.093735e-06,0.0003090863,0
47,0.0077662533,4.899334e-06,0.00022583049,0
48,0.00735446,5.188561e-06,0.00030589342,0
49,0.00712942,4.519464e-06,0.00020694241,0
50,0.0068676085,5.707423e-06,0.0002751849,0
51,0.006520268,3.0963968e-06,0.00018944823,0
52,0.0065024155,4.7423114e-06,0.0002652905,0
53,0.0062019466,4.31251e-06,0.00018986977,0
54,0.0061080605,3.6921024e-06,0.00026444087,0
55,0.0057060486,5.3579497e-06,0.00017956644,0
56,0.0058167875,4.7427147e-06,0.00023541975,0
57,0.005376839,4.404028e-06,0.00017737977,0
58,0.005339258,5.3045446e-06,0.00021330178,0
59,0.005097822,2.1813792e-06,0.00015940194,0
60,0.0048094075,3.1483596e-06,0.00020998849,0
61,0.0044762716,4.038845e-06,0.00014091257,0
62,0.004671453,2.5858162e-06,0.00019495098,0
63,0.0041678823,2.9613082e-06,0.0001343625,0
64,0.004048554,3.1364184e-06,0.00017703939,0
65,0.0039824173,3.9081283e-06,0.00012765762,0
66,0.0039078575,5.322389e-06,0.00016970339,0
67,0.0037885534,2.4156734e-06,0.00011529723,0
68,0.0034362923,4.5894885e-06,0.0001553937,0
69,0.003284329,4.1350113e-06,0.00010071472,0
70,0.003251162,5.3818026e-06,0.00014338148,0
71,0.0032210872,5.369082e-06,9.6699674e-05,0
72,0.0029083972,3.926214e-06,0.00011809354,0
73,0.0029276954,2.6320583e-06,8.6900916e-05,0
74,0.0028455365,3.8343787e-06,0.00010364771,0
75,0.0026119854,4.9597656e-06,7.784975e-05,0
76,0.002699728,4.864734e-06,9.3687566e-05,0
77,0.002540481,3.323688e-06,7.554665e-05,0
78,0.00225968,4.245682e-06,8.633202e-05,0
79,0.0023841278,6.2216336e-06,6.718864e-05,0
80,0.0021861296,3.54431e-06,8.1347e-05,0
81,0.0020705536,6.2106e-06,6.0711565e-05,0
82,0.0020945803,4.6342884e-06,7.788249e-05,0
83,0.0016684341,3.4276893e-06,4.968348e-05,0
84,0.0017115136,4.1704775e-06,7.207428e-05,0
85,0.001736626,2.5010643e-06,5.0174414e-05,0
86,0.0014744601,4.1019302e-06,6.710797e-05,0
87,0.0015892129,3.7941386e-06,5.025606e-05,0
88,0.0013594151,2.4862695e-06,5.8025507e-05,0
89,0.001299678,4.9484224e-06,4.0556515e-05,0
90,0.001316559,5.1105826e-06,5.0781222e-05,0
91,0.0013712423,4.1004273e-06,3.6456822e-05,0
92,0.0012562904,3.7928887e-06,5.5961915e-05,0
93,0.0011195205,5.027878e-06,3.767902e-05,0
94,0.00097588176,3.5644966e-06,4.076431e-05,0
95,0.000950391,6.6051184e-06,3.632422e-05,0
96,0.0009274786,6.9150356e-06,5.006331e-05,0
97,0.00095991854,3.3904273e-06,2.6752283e-05,0
98,0.00083624816,4.353435e-06,3.977268e-05,0
99,0.0008243635,4.412851e-06,1.9347575e-05,0
100,0.00075811567,4.0863624e-06,3.4942652e-05,0
101,0.0007353362,3.2522173e-06,2.1897298e-05,0
102,0.0006220205,5.072139e-06,3.4109056e-05,0
103,0.0005394567,5.6421936e-06,2.3550452e-05,0
104,0.00047145595,3.8319363e-06,2.8726015e-05,0
105,0.00051164464,5.4269253e-06,1.5732418e-05,0
106,0.0004895459,4.240522e-06,2.4045163e-05,0
107,0.00043738325,3.129713e-06,1.5627318e-05,0
108,0.0003097161,5.136619e-06,2.0243297e-05,0
109,0.0003608682,3.578342e-06,1.6964606e-05,0
110,0.00031806168,4.0274654e-06,1.9291025e-05,0
111,0.00036473043,3.402861e-06,1.3747889e-05,0
112,0.00033299028,2.8421637e-06,1.7208275e-05,0
113,0.00031987362,3.4018396e-06,1.2661211e-05,0
114,0.00039765844,2.6060181e-06,1.6067877e-05,0
115,0.00029786723,5.087496e-06,1.1165148e-05,0
116,0.000242897,4.048247e-06,1.5110252e-05,0
117,0.00022707728,2.7850742e-06,1.1066669e-05,0
118,0.00025406614,3.9822285e-06,1.3068104e-05,0
119,0.00035463556,4.240019e-06,1.1333317e-05,0
120,0.00028827286,4.5430475e-06,1.2119651e-05,0
121,0.0002622967,4.543173e-06,1.4020183e-05,0
122,0.00026035483,6.1164765e-06,1.2880285e-05,0
123,0.00031031552,5.450788e-06,1.1094574e-05,0
124,0.00028570017,3.7561772e-06,9.0922995e-06,0
125,0.00026527295,4.3894515e-06,1.1351617e-05,0
126,0.00039342153,5.386689e-06,1.2478844e-05,0
127,0.00026494774,4.23753e-06,1.4662893e-05,0
128,0.00030165978,3.6747617e-06,1.2631207e-05,0
129,0.00030495803,2.4052365e-06,1.277376e-05,0
130,0.00037390614,5.3002473e-06,1.5538175e-05,0
131,0.0003447234,2.8343518e-06,1.466355e-05,0
132,0.00028247604,4.904925e-06,1.24162825e-05,0
133,0.00034194757,2.4266315e-06,1.4670099e-05,0
134,0.00033612904,3.8222624e-06,1.4312857e-05,0
135,0.000424733,4.884536e-06,1.50453525e-05,0
136,0.00038222427,4.6072873e-06,1.8013603e-05,0
137,0.00057265186,6.118862e-06,2.5726275e-05,0
138,0.00043178635,4.405825e-06,1.7166534e-05,0
139,0.0005416001,4.1215776e-06,2.670576e-05,0
140,0.0005126465,4.4674475e-06,1.7482957e-05,0
141,0.0006090298,3.3960441e-06,3.0087323e-05,0
142,0.00051801983,4.5443553e-06,2.4191444e-05,0
143,0.00066887756,4.945877e-06,2.7576954e-05,0
144,0.00064209796,4.6892287e-06,2.7630176e-05,0
145,0.00056962366,1.06631e-05,3.6317262e-05,0
146,0.0007255716,7.2090124e-06,2.4964971e-05,0
147,0.00079013023,4.109782e-06,3.3072447e-05,0
148,0.0007220595,3.6972572e-06,2.5084466e-05,0
149,0.00094890344,2.5407212e-06,3.5463858e-05,0
150,0.0008720993,3.5838275e-06,3.5186436e-05,0
151,0.00095404906,4.1572234e-06,3.6243167e-05,0
152,0.0008822893,6.1492497e-06,3.0183883e-05,0
153,0.0010644575,3.954241e-06,4.812e-05,0
154,0.0010204706,3.390253e-06,2.8937751e-05,0
155,0.0011264936,6.8871345e-06,4.6329584e-05,0
156,0.0012533601,7.0841124e-06,4.158827e-05,0
157,0.0012330814,5.075075e-06,5.670851e-05,0
158,0.0011994914,4.4840153e-06,4.8381255e-05,0
159,0.0013193144,5.0637213e-06,5.6448327e-05,0
160,0.001373658,5.0605354e-06,5.6046887e-05,0
161,0.0014292697,4.5955203e-06,6.0784903e-05,6.0784903e-05
162,0.0015397845,4.0434534e-06,4.867262e-05,4.867262e-05
163,0.0016943321,5.061288e-06,5.924816e-05,5.924816e-05
164,0.0018248025,4.4730555e-06,5.0080645e-05,5.0080645e-05
165,0.0015316522,4.2986107e-06,5.962255e-05,5.962255e-05
166,0.0017865996,3.5433636e-06,5.6637484e-05,5.6637484e-05
167,0.0018603153,4.057064e-06,8.1669794e-05,8.1669794e-05
168,0.0016820953,2.7025037e-06,5.518737e-05,5.518737e-05
169,0.0019332751,6.845625e-06,8.917731e-05,8.917731e-05
170,0.001969224,5.8490455e-06,7.310392e-05,7.310392e-05
171,0.0021160445,7.4731206e-06,9.535958e-05,9.535958e-05
172,0.0022419489,4.077605e-06,7.6996934e-05,7.6996934e-05
173,0.0023462886,4.3716623e-06,8.675315e-05,8.675315e-05
174,0.0022328547,3.0913081e-06,7.256301e-05,7.256301e-05
175,0.0024324073,4.7841118e-06,9.0172536e-05,9.0172536e-05
176,0.0021784212,5.3259205e-06,8.301255e-05,8.301255e-05
177,0.002659743,4.5730717e-06,0.00010300571,0.00010300571
178,0.0025145477,4.1429553e-06,8.392272e-05,8.392272e-05
179,0.0025480983,3.3476956e-06,9.994511e-05,9.994511e-05
180,0.0026959535,4.8233446e-06,9.4674375e-05,9.4674375e-05
181,0.003086478,4.2259126e-06,0.000115493305,0.000115493305
182,0.0027074371,5.087753e-06,0.000108447006,0.000108447006
183,0.00297475,5.3807976e-06,0.000106979685,0.000106979685
184,0.0031628641,4.717658e-06,0.00010814216,0.00010814216
185,0.0032731441,5.4924076e-06,0.00011572811,0.00011572811
186,0.0030302738,5.2172545e-06,0.00010541999,0.00010541999
187,0.0032816927,4.173684e-06,0.00012184148,0.00012184148
188,0.0033041069,3.2140879e-06,9.676356e-05,9.676356e-05
189,0.0034311865,4.524564e-06,0.00012437144,0.00012437144
190,0.0036212017,4.270233e-06,0.000104234336,0.000104234336
191,0.0036169332,2.638458e-06,0.000123391,0.000123391
192,0.0036569037,4.399187e-06,0.00012363131,0.00012363131
193,0.0038007204,4.0047557e-06,0.00012005881,0.00012005881
194,0.004397557,4.6881673e-06,0.0001279578,0.0001279578
195,0.0042524748,3.6962065e-06,0.00013309154,0.00013309154
196,0.0042832317,4.0413634e-06,0.00011974072,0.00011974072
197,0.0042641084,3.4385184e-06,0.00013964638,0.00013964638
198,0.004562068,3.2104163e-06,0.000117288255,0.000117288255
199,0.0045668012,4.802289e-06,0.00013577257,0.00013577257


==> 1_Experiments/Results_and_Report/Results_12/plot_data.csv <==
T,MSE_Real_vs_Pred,Accual_Loss_Real,Accual_Loss_Pred,Accual_Loss_Recur_Pred
3,102.38727,0.00013039856,6.491286,0
4,91.01636,0.000113590824,5.7092037,0
5,78.67655,0.00018152545,4.992936,0
6,70.44454,0.00019614192,4.4281597,0
7,62.97087,0.0002751991,3.9743009,0
8,58.900997,0.0002831263,3.7657068,0
9,55.280804,0.00034239888,3.4819858,0
10,53.829117,0.0003481918,3.402178,0
11,52.18003,0.00021972926,3.3136673,0
12,51.814655,0.00027643,3.3058922,0
13,51.309155,8.623685e-05,3.2743819,0
14,51.474873,2.044552e-05,3.350159,0
15,51.289967,1.0114796e-05,3.2829874,0
16,51.73177,6.3024786e-06,3.3908656,0
17,51.677715,5.3509043e-06,3.3120155,0
18,52.286472,4.85103e-06,3.446008,0
19,52.283043,5.320729e-06,3.3358767,0
20,52.834946,8.105505e-06,3.4913816,0
21,52.81645,5.4775865e-06,3.3530052,0
22,53.252125,5.1832985e-06,3.5783584,0
23,53.252354,6.773742e-06,3.3633685,0
24,53.668316,5.361232e-06,3.5820472,0
25,53.574272,7.2536823e-06,3.405377,0
26,54.011826,6.3402435e-06,3.5941327,0
27,53.808292,7.143235e-06,3.449527,0
28,54.185333,5.234281e-06,3.6050766,0
29,54.009533,6.4777196e-06,3.4781945,0
30,54.3563,7.4018235e-06,3.6207762,0
31,54.15968,6.25036e-06,3.4665508,0
32,54.30617,6.792415e-06,3.6046696,0
33,54.192276,6.8768e-06,3.4722443,0
34,54.318565,6.775511e-06,3.6145434,0
35,54.088585,7.3155725e-06,3.43314,0
36,54.22526,6.69331e-06,3.6108654,0
37,53.983326,9.680048e-06,3.4179816,0
38,54.09373,1.5561203e-05,3.5852003,0
39,53.779274,9.636035e-06,3.411168,0
40,53.898495,1.3706773e-05,3.5819342,0
41,53.593155,1.2567794e-05,3.3874547,0
42,53.682228,1.5444139e-05,3.5634997,0
43,53.38994,1.562104e-05,3.3661757,0
44,53.480656,1.7061548e-05,3.5270417,0
45,53.118977,1.455623e-05,3.3819313,0
46,53.16115,1.8822288e-05,3.5159423,0
47,52.74903,1.9792233e-05,3.3744192,0
48,52.823788,2.3239727e-05,3.506264,0
49,52.43815,2.5323367e-05,3.3421357,0
50,52.591183,4.3586144e-05,3.4751415,0
51,52.09065,3.3159668e-05,3.312977,0
52,52.181347,3.709151e-05,3.4323053,0
53,51.798065,3.006104e-05,3.2893336,0
54,51.795086,6.274093e-05,3.3937385,0
55,51.47949,3.4551955e-05,3.2602553,0
56,51.430733,4.4647855e-05,3.3566089,0
57,50.944645,4.6774636e-05,3.2340384,0
58,51.137737,5.0552484e-05,3.3061671,0
59,50.629288,5.7901292e-05,3.193738,0
60,50.683792,6.066747e-05,3.246837,0
61,50.270786,6.8794005e-05,3.1609814,0
62,50.273125,8.279336e-05,3.1905801,0
63,49.862457,8.7352324e-05,3.1285748,0
64,49.84354,0.000106165564,3.1460617,0
65,49.476974,8.5102125e-05,3.0999787,0
66,49.492577,0.00011300536,3.1070487,0
67,49.026257,9.3947e-05,3.0712545,0
68,49.044884,0.00010053044,3.0554562,0
69,48.83327,0.00016132147,3.0497274,0
70,48.666393,0.00015768106,2.988229,0
71,48.343216,0.00015120335,3.0274217,0
72,48.348278,0.00015173938,2.9495542,0
73,48.16072,0.00020833749,2.9902694,0
74,47.96765,0.00019861913,2.9230914,0
75,47.77598,0.0002745418,2.9689095,0
76,47.583164,0.00021453638,2.8953192,0
77,47.52052,0.00031555005,2.949644,0
78,47.692722,0.0003048472,2.8763633,0
79,47.480747,0.00031762526,2.9285197,0
80,47.158607,0.00036999115,2.8441725,0
81,47.16007,0.00042802,2.9159856,0
82,47.196686,0.0004253506,2.8339653,0
83,47.039413,0.0005201515,2.9000065,0
84,47.259888,0.00066996913,2.8233237,0
85,47.149548,0.0005703057,2.88891,0
86,47.163254,0.0005101334,2.8211112,0
87,46.931084,0.0009267658,2.8832927,0
88,46.87192,0.00094331516,2.8337197,0
89,47.075165,0.0014827403,2.9047296,0
90,47.10789,0.0008991191,2.866048,0
91,46.812572,0.001659421,2.9378629,0
92,47.0964,0.0013960637,2.924375,0
93,47.370064,0.0022845801,2.9919198,0
94,47.086124,0.0024857956,3.000419,0
95,47.586784,0.0035827588,3.0596666,0
96,47.83951,0.0032127716,3.0811093,0
97,47.85837,0.005124143,3.1299305,0
98,48.15404,0.0052707,3.1646314,0
99,48.98949,0.008438954,3.2289758,0
100,48.245895,0.008699784,3.2865515,0
101,48.38195,0.012543401,3.3268092,0
102,48.40134,0.014015304,3.4187782,0
103,49.787033,0.018530158,3.4174235,0
104,50.090816,0.021933565,3.5357156,0
105,49.619488,0.030396301,3.5335093,0
106,50.388603,0.033432376,3.680696,0
107,50.701668,0.044742815,3.6786869,0
108,50.936924,0.05389512,3.823937,0
109,51.812523,0.069033176,3.8162928,0
110,51.737934,0.081178166,3.9864295,0
111,51.899185,0.098022915,3.9089034,0
112,52.873917,0.11827029,4.1464534,0
113,53.845264,0.14647415,3.964843,0
114,54.9273,0.17057328,4.1921244,0
115,56.465164,0.21240593,4.1515436,0
116,57.020355,0.24844107,4.308609,0
117,58.754513,0.3038235,4.4846973,0
118,60.68874,0.35772714,4.7308784,0
119,63.20246,0.4347294,5.0685782,0
120,65.22566,0.5111634,5.4886303,0
121,68.2979,0.6249433,6.0271606,0
122,70.385506,0.7235062,6.4831223,0
123,73.39397,0.8750324,7.1271815,0
124,78.25194,1.0181478,7.633525,0
125,81.80363,1.2378926,8.596744,0
126,85.96122,1.4428086,9.051848,0
127,92.25606,1.724787,10.309967,0
128,100.70616,2.016861,11.114806,0
129,108.427826,2.4008877,12.617826,0
130,116.243,2.8268526,14.09656,0
131,125.078575,3.3383129,15.996342,0
132,135.4008,3.92038,18.053658,0
133,146.84302,4.6487994,20.386665,0
134,161.60672,5.437054,22.82841,0
135,173.3329,6.4008894,25.464796,0
136,186.65358,7.4933443,28.617449,0
137,206.37317,8.796242,32.579388,0
138,224.84601,10.254131,36.66506,0
139,243.64111,12.003623,41.558575,0
140,266.88586,13.942211,46.889275,0
141,291.2804,16.262236,53.087887,0
142,316.05185,18.850735,59.90993,0
143,344.7179,21.9018,67.76788,0
144,379.0954,25.291859,76.24841,0
145,415.79123,29.254091,86.30224,0
146,455.75613,33.737785,97.15129,0
147,500.17603,38.968697,109.60991,0
148,547.2906,44.782665,123.56602,0
149,599.83856,51.54225,139.21817,0
150,654.04614,59.18012,156.35721,0
151,712.98145,67.872375,175.67079,0
152,778.65375,77.64795,196.82376,0
153,852.4177,88.88602,220.604,0
154,924.5812,101.40336,246.57803,0
155,1010.34204,115.81335,275.88348,0
156,1096.641,131.782,308.15192,0
157,1179.201,150.09866,344.5008,0
158,1297.1371,170.3845,384.1036,0
159,1404.8269,193.56586,428.4328,0
160,1526.0336,219.37674,477.0909,0
161,1642.8541,248.52576,531.3781,531.3781
162,1797.295,281.10822,591.3775,591.3775
163,1944.1735,317.82205,657.9018,657.9018
164,2100.576,358.83948,731.36615,731.36615
165,2271.244,404.9915,812.6194,812.6194
166,2454.0437,456.54007,902.1056,902.1056
167,2648.5376,514.3435,1001.37305,1001.37305
168,2863.1199,578.9371,1110.5226,1110.5226
169,3075.8745,651.24506,1231.1158,1231.1158
170,3324.3555,731.9717,1363.8368,1363.8368
171,3555.2922,822.37354,1510.7856,1510.7856
172,3817.3071,922.4927,1672.2346,1672.2346
173,4116.366,1034.6447,1850.83,1850.83
174,4407.747,1158.979,2046.792,2046.792
175,4735.319,1298.044,2263.6367,2263.6367
176,5064.181,1452.6259,2501.6353,2501.6353
177,5410.2183,1625.1902,2764.7373,2764.7373
178,5779.858,1816.4683,3052.8972,3052.8972
179,6164.1787,2029.8054,3371.8242,3371.8242
180,6568.5273,2267.0427,3721.916,3721.916
181,7029.519,2530.2463,4108.6997,4108.6997
182,7517.7524,2822.3872,4532.912,4532.912
183,7977.173,3147.5425,5001.5737,5001.5737
184,8492.194,3508.0718,5515.65,5515.65
185,9050.13,3909.6719,6083.076,6083.076
186,9581.379,4353.861,6705.414,6705.414
187,10198.481,4848.0244,7392.063,7392.063
188,10817.815,5395.6997,8145.442,8145.442
189,11493.095,6004.922,8976.32,8976.32
190,12200.718,6676.4707,9887.696,9887.696
191,12899.396,7423.2363,10892.127,10892.127
192,13659.145,8249.636,11994.469,11994.469
193,14433.226,9165.665,13208.2295,13208.2295
194,15249.076,10179.83,14540.851,14540.851
195,16114.694,11301.955,16007.4375,16007.4375
196,17037.977,12543.891,17618.816,17618.816
197,17984.102,13919.903,19390.773,19390.773
198,18944.86,15443.262,21337.281,21337.281
199,19962.955,17126.807,23477.543,23477.543


==> 1_Experiments/Results_and_Report/Results_13/plot_data.csv <==
T,MSE_Real_vs_Pred,Accual_Loss_Real,Accual_Loss_Pred,Accual_Loss_Recur_Pred
3,1.30791e-05,5.8822225e-05,5.8080004e-05,0
4,8.617335e-06,8.808105e-05,8.6772954e-05,0
5,6.6428606e-06,6.47177e-05,6.388871e-05,0
6,1.33775e-05,0.0001084919,0.00010895841,0
7,1.27274025e-05,9.640579e-05,9.694587e-05,0
8,1.6197058e-05,7.590082e-05,7.502188e-05,0
9,1.0667115e-05,0.00012055654,0.0001202148,0
10,5.5666897e-06,0.00010116932,0.00010158944,0
11,1.1319534e-05,8.803026e-05,8.759089e-05,0
12,2.4275501e-05,7.8763165e-05,7.6268254e-05,0
13,1.2659612e-05,7.616888e-05,7.6042226e-05,0
14,7.1105574e-06,0.00010681808,0.000107216976,0
15,1.0535622e-05,7.9501064e-05,7.7244345e-05,0
16,8.375571e-06,0.00013257499,0.00013349555,0
17,1.1108958e-05,5.1914918e-05,4.9523667e-05,0
18,1.6175563e-05,9.2873655e-05,9.036274e-05,0
19,1.8158375e-05,6.956013e-05,6.739926e-05,0
20,5.505891e-06,7.394705e-05,7.235195e-05,0
21,5.1626207e-06,7.639684e-05,7.520794e-05,0
22,1.1858929e-05,6.242465e-05,6.325213e-05,0
23,8.4900485e-06,7.635488e-05,7.367862e-05,0
24,1.5649874e-05,8.104988e-05,8.304404e-05,0
25,1.0263647e-05,5.8397436e-05,5.924124e-05,0
26,9.975097e-06,0.0001407247,0.00014212169,0
27,7.782713e-06,0.000121029756,0.00011876149,0
28,1.09889e-05,9.429754e-05,9.72866e-05,0
29,1.565075e-05,0.00012136544,0.00012081257,0
30,1.5396687e-05,0.000116929354,0.0001155029,0
31,1.0705368e-05,9.458999e-05,9.663648e-05,0
32,7.869843e-06,0.00011462821,0.000117241834,0
33,1.7300123e-05,8.1958315e-05,8.2349456e-05,0
34,2.0962265e-05,0.00012228958,0.00012410911,0
35,8.56733e-06,8.4174295e-05,8.489716e-05,0
36,1.3671933e-05,9.555203e-05,9.6739685e-05,0
37,1.92775e-05,0.000107506734,0.00010593573,0
38,1.3404524e-05,0.00011775842,0.00011878789,0
39,1.0150974e-05,0.00011958269,0.000118913136,0
40,1.0129533e-05,9.6554344e-05,9.569654e-05,0
41,2.4296503e-05,7.370467e-05,7.1952214e-05,0
42,1.011936e-05,8.919923e-05,8.739235e-05,0
43,1.7448228e-05,8.643268e-05,8.95226e-05,0
44,5.2048968e-06,9.341808e-05,9.374889e-05,0
45,1.3343881e-05,6.48082e-05,6.4358384e-05,0
46,9.967619e-06,7.286158e-05,7.083523e-05,0
47,1.0748671e-05,5.2517484e-05,5.155818e-05,0
48,1.5477613e-05,4.9788254e-05,4.8325986e-05,0
49,2.196998e-05,6.589188e-05,6.2473315e-05,0
50,1.344861e-05,9.8961755e-05,9.835021e-05,0
51,1.0691255e-05,7.9278434e-05,7.8069235e-05,0
52,9.825202e-06,0.00011092862,0.00011168126,0
53,2.70862e-05,0.00012336516,0.00012638459,0
54,9.648542e-06,0.00010366906,0.00010486782,0
55,1.5914198e-05,0.00011662373,0.0001172088,0
56,1.5074933e-05,6.631766e-05,6.505065e-05,0
57,1.0098598e-05,8.652238e-05,8.62319e-05,0
58,2.8227932e-05,0.00010778728,0.00010948743,0
59,1.6858767e-05,7.1368784e-05,7.052124e-05,0
60,1.4842047e-05,8.52006e-05,8.596479e-05,0
61,1.0473102e-05,9.023897e-05,8.7954926e-05,0
62,1.5042332e-05,9.0705165e-05,9.0290516e-05,0
63,1.1537392e-05,5.809298e-05,5.896583e-05,0
64,6.481479e-06,0.0001201319,0.0001196242,0
65,9.9477475e-06,9.044469e-05,9.0642745e-05,0
66,5.2908836e-06,7.291566e-05,7.295437e-05,0
67,1.1700885e-05,0.000103059014,0.00010151022,0
68,4.4849867e-06,7.642658e-05,7.709802e-05,0
69,5.2711334e-06,7.40641e-05,7.3563344e-05,0
70,8.032804e-06,4.838612e-05,4.784153e-05,0
71,7.722997e-06,0.000101682264,9.992592e-05,0
72,8.116181e-06,9.8673954e-05,9.7780234e-05,0
73,2.246902e-05,0.000106422915,0.00010892188,0
74,1.909259e-05,9.453025e-05,9.556761e-05,0
75,1.3836869e-05,8.278919e-05,8.257927e-05,0
76,9.821301e-06,6.400705e-05,6.371828e-05,0
77,1.7747097e-05,8.38572e-05,8.419039e-05,0
78,1.1128381e-05,0.00010606828,0.00010822154,0
79,1.4071251e-05,9.811083e-05,9.6050244e-05,0
80,1.7541452e-05,7.2719115e-05,7.179628e-05,0
81,5.618496e-06,8.9600086e-05,8.8671e-05,0
82,8.91475e-06,7.615286e-05,7.777433e-05,0
83,8.225529e-06,7.214761e-05,7.060041e-05,0
84,7.682909e-06,5.445439e-05,5.6142686e-05,0
85,1.8667786e-05,9.3683535e-05,9.024513e-05,0
86,2.141414e-05,6.3585416e-05,6.4019485e-05,0
87,1.0929998e-05,0.00011121397,0.00011148654,0
88,1.7721228e-05,0.00010181654,0.00010386055,0
89,6.214231e-06,8.800671e-05,8.7356646e-05,0
90,6.9584307e-06,0.00010331018,0.00010542992,0
91,7.034036e-06,8.712013e-05,8.680984e-05,0
92,9.599918e-06,0.00012180619,0.00012278458,0
93,8.059553e-06,8.367171e-05,8.4122985e-05,0
94,1.9328829e-05,7.60607e-05,7.82748e-05,0
95,9.864947e-06,8.16739e-05,8.221345e-05,0
96,1.2340661e-05,7.603648e-05,7.461396e-05,0
97,6.28065e-06,6.849211e-05,6.862893e-05,0
98,1.0226054e-05,0.00013549329,0.00013641504,0
99,2.3452983e-05,0.00014136656,0.00013977103,0
100,1.1529107e-05,0.00013067771,0.00013172846,0
101,4.7652675e-06,0.00010719496,0.00010641426,0
102,9.584301e-06,0.00011891185,0.00011814994,0
103,6.5817467e-06,0.000112796784,0.00011121281,0
104,6.5924564e-06,0.00012164003,0.00012057448,0
105,1.2685422e-05,8.636267e-05,8.6682216e-05,0
106,8.681033e-06,0.00015816871,0.00015950568,0
107,1.7806882e-05,8.405511e-05,8.136023e-05,0
108,1.4183471e-05,8.4344785e-05,7.953925e-05,0
109,1.1937662e-05,0.0001117689,0.0001092931,0
110,7.1180384e-06,0.0001037235,0.00010096978,0
111,1.4440533e-05,0.000107589425,0.00010645862,0
112,6.914854e-06,9.5212235e-05,9.556761e-05,0
113,5.24419e-06,0.0001344829,0.0001360111,0
114,2.4527177e-05,0.000101761056,0.000103505095,0
115,4.876787e-06,0.00013500672,0.00013707342,0
116,6.141251e-06,0.00014420108,0.00014485205,0
117,6.247967e-06,9.991254e-05,9.925611e-05,0
118,1.5064691e-05,9.075689e-05,8.9946756e-05,0
119,7.433422e-06,6.384452e-05,6.237675e-05,0
120,1.1468825e-05,9.409452e-05,9.211242e-05,0
121,2.5316125e-05,8.831524e-05,8.660605e-05,0
122,8.317069e-06,9.077379e-05,9.140728e-05,0
123,1.048054e-05,8.055832e-05,8.031805e-05,0
124,1.9230074e-05,0.000106831525,0.00010745652,0
125,8.987979e-06,8.61292e-05,8.429018e-05,0
126,6.4109613e-06,9.300872e-05,9.568944e-05,0
127,1.334118e-05,0.00010076459,9.7989425e-05,0
128,1.5102967e-05,8.53245e-05,8.512095e-05,0
129,1.8855524e-05,5.9646354e-05,5.7518013e-05,0
130,9.7710945e-06,5.9046863e-05,5.9318547e-05,0
131,2.1078746e-05,0.00010372909,0.00010251652,0
132,6.2602817e-06,0.00011047512,0.000110979905,0
133,7.1782397e-06,0.00010649905,0.00010588498,0
134,1.6396427e-05,0.00014209896,0.00014614238,0
135,5.9605877e-06,0.0001202554,0.000121416226,0
136,8.259831e-06,0.00011229663,0.00011055054,0
137,5.3488575e-06,0.000118527205,0.000117658165,0
138,1.3505643e-05,9.631134e-05,9.284338e-05,0
139,9.199599e-06,9.8986304e-05,9.870204e-05,0
140,1.9757488e-05,9.6865486e-05,9.2857095e-05,0
141,6.818505e-06,0.000116499716,0.000115681105,0
142,2.574355e-05,0.0001236584,0.00012080784,0
143,6.8200493e-06,0.00010647211,0.00010561599,0
144,4.232001e-06,5.5738794e-05,5.5622724e-05,0
145,8.339836e-06,0.0001221841,0.000118525226,0
146,8.368057e-06,0.000102948354,0.00010257375,0
147,9.616827e-06,0.00019680218,0.00019849358,0
148,1.7166027e-05,0.0001483827,0.00014823515,0
149,6.310021e-06,0.00012265611,0.00012300893,0
150,8.920674e-06,0.00014270279,0.00014283233,0
151,1.1106827e-05,8.903779e-05,9.0496185e-05,0
152,1.4480887e-05,8.250938e-05,8.02023e-05,0
153,1.0800421e-05,6.869676e-05,6.533129e-05,0
154,9.078937e-06,0.000150209,0.00014960676,0
155,2.1647197e-06,9.7775526e-05,9.73217e-05,0
156,8.158996e-06,0.00018838757,0.00018754124,0
157,5.2829614e-06,0.00014491097,0.00014396079,0
158,1.3959383e-05,0.00012410844,0.00012315474,0
159,1.57864e-05,0.00014168104,0.00013864816,0
160,1.154247e-05,0.000115932766,0.000113403315,0
161,1.9735096e-05,0.000113990645,0.00010911036,0.00010911036
162,1.2242837e-05,0.0001119449,0.0001140814,0.0001140814
163,1.3753405e-05,6.550595e-05,6.657573e-05,6.657573e-05
164,8.537567e-06,0.00013397697,0.00013472003,0.00013472003
165,1.4537502e-05,0.0001265426,0.00013067148,0.00013067148
166,1.4220553e-05,9.320593e-05,9.3051494e-05,9.3051494e-05
167,7.139988e-06,7.5619115e-05,7.7125944e-05,7.7125944e-05
168,1.8452143e-05,8.5121465e-05,8.162002e-05,8.162002e-05
169,1.2654387e-05,0.000103818704,0.000101185986,0.000101185986
170,1.0836247e-05,0.00010518076,0.00010161027,0.00010161027
171,6.4789365e-06,0.00013322619,0.00013605124,0.00013605124
172,8.305181e-06,8.790094e-05,8.712109e-05,8.712109e-05
173,1.9438421e-05,0.00010580479,0.000111886045,0.000111886045
174,7.816601e-06,0.0001327827,0.00012740103,0.00012740103
175,1.6337264e-05,8.286858e-05,8.442584e-05,8.442584e-05
176,5.8241885e-06,0.00010212632,0.0001008027,0.0001008027
177,1.2694865e-05,9.445089e-05,9.5890784e-05,9.5890784e-05
178,1.3393676e-05,0.00012169876,0.00011781039,0.00011781039
179,1.2087692e-05,0.00010562859,0.00010788091,0.00010788091
180,5.604513e-06,0.00012525407,0.0001236483,0.0001236483
181,9.40596e-06,9.3007184e-05,9.311516e-05,9.311516e-05
182,9.273906e-06,6.22053e-05,6.19831e-05,6.19831e-05
183,1.3649477e-05,0.00011388329,0.00011426019,0.00011426019
184,1.625593e-05,0.00010343362,0.000101572754,0.000101572754
185,1.2924576e-05,7.781855e-05,7.815046e-05,7.815046e-05
186,1.1104602e-05,0.00015767425,0.00015779318,0.00015779318
187,9.709663e-06,8.144657e-05,7.962245e-05,7.962245e-05
188,1.5211572e-05,0.00014357672,0.00014573768,0.00014573768
189,1.0964284e-05,7.179141e-05,7.1746115e-05,7.1746115e-05
190,1.9239365e-05,8.79458e-05,8.760784e-05,8.760784e-05
191,1.3483617e-05,5.7449637e-05,5.5511347e-05,5.5511347e-05
192,2.3546869e-05,0.00015423489,0.0001538168,0.0001538168
193,1.219978e-05,5.211519e-05,5.0709972e-05,5.0709972e-05
194,2.3079532e-05,7.878155e-05,8.205841e-05,8.205841e-05
195,8.298994e-06,9.9935554e-05,0.000100407364,0.000100407364
196,1.2926343e-05,0.000101119826,0.00010222905,0.00010222905
197,7.241804e-06,9.0525995e-05,8.7482025e-05,8.7482025e-05
198,1.2030943e-05,0.00010361785,0.0001049589,0.0001049589
199,1.607209e-05,0.00012221973,0.0001222247,0.0001222247


==> 1_Experiments/Results_and_Report/Results_14/plot_data.csv <==
T,MSE_Real_vs_Pred,Accual_Loss_Real,Accual_Loss_Pred,Accual_Loss_Recur_Pred
3,3.548751,0.00011705194,0.14678422,0
4,3.3514335,0.00022264724,0.17119098,0
5,3.196682,0.00017164992,0.1585817,0
6,2.976082,0.0001764395,0.16207191,0
7,2.8048568,0.00020069112,0.1516922,0
8,2.7042418,0.00026248384,0.15727246,0
9,2.5288188,0.0003026233,0.14526333,0
10,2.4586077,0.00022374625,0.14298068,0
11,2.3732073,0.00024152473,0.12999536,0
12,2.2692034,0.00022180426,0.13693443,0
13,2.21098,0.00017847461,0.13110441,0
14,2.121464,0.0001699309,0.12801945,0
15,2.0591235,0.00018862542,0.121458404,0
16,2.0093164,0.00020830319,0.12533069,0
17,1.9627868,0.0001463942,0.121409185,0
18,1.8950619,0.00023362544,0.11949744,0
19,1.847665,0.00016736181,0.10951014,0
20,1.785008,0.00018864403,0.11214585,0
21,1.7497351,0.0002035579,0.103129305,0
22,1.692545,0.00024486703,0.1063778,0
23,1.6566571,0.00019607789,0.0967081,0
24,1.6082659,0.00021107553,0.096979305,0
25,1.5658343,0.0002113015,0.09689389,0
26,1.5343492,0.00019415678,0.093298346,0
27,1.4706835,0.0002459578,0.091453955,0
28,1.443394,0.0002024428,0.08725973,0
29,1.3928474,9.314316e-05,0.08649535,0
30,1.3700795,0.0002763777,0.08167568,0
31,1.3361195,0.00017429648,0.08189725,0
32,1.2749655,0.00020336504,0.08071236,0
33,1.2652992,0.0002929664,0.073722355,0
34,1.2272351,0.00017575524,0.07800822,0
35,1.1969824,0.00018798184,0.070932955,0
36,1.1571856,0.00025502348,0.069476865,0
37,1.1201433,0.0001492408,0.06666627,0
38,1.0961882,0.00025911024,0.06444781,0
39,1.0597284,0.00012586663,0.060691707,0
40,1.0270839,0.0002371292,0.06367576,0
41,1.003932,0.00022058182,0.060246255,0
42,0.9757183,0.0002176987,0.057729594,0
43,0.94757646,0.00024998054,0.059174206,0
44,0.914151,0.00020299021,0.052784506,0
45,0.897082,0.00024060247,0.052825935,0
46,0.85449845,0.00027924622,0.050218318,0
47,0.836116,0.0002672309,0.049583115,0
48,0.81790125,0.0002605952,0.046884444,0
49,0.7846866,0.0002030873,0.04784591,0
50,0.7612821,0.0002661813,0.0452203,0
51,0.7455295,0.00024330242,0.042740703,0
52,0.71455467,0.00021526152,0.04156756,0
53,0.6956458,0.00015529005,0.039175816,0
54,0.6729999,0.00026435853,0.041771498,0
55,0.6492869,0.00032744027,0.03799414,0
56,0.632304,0.00022844606,0.038344625,0
57,0.60121334,0.00013675913,0.035591908,0
58,0.58758754,0.00019712743,0.036246903,0
59,0.5659081,0.00023744765,0.03449953,0
60,0.55937624,0.00025395086,0.0333067,0
61,0.53253114,0.00027930076,0.03379397,0
62,0.5245955,0.0003066642,0.029355442,0
63,0.49664822,0.00026808682,0.030445002,0
64,0.4864769,0.00026136832,0.026768846,0
65,0.46247286,0.00014849976,0.028289609,0
66,0.44896677,0.00018846097,0.025632195,0
67,0.42747656,0.0002297656,0.023501929,0
68,0.42471108,0.00013831265,0.022450855,0
69,0.39855674,0.00019318853,0.022726635,0
70,0.38791773,0.00017743884,0.020018922,0
71,0.37326282,0.00020425615,0.019601803,0
72,0.36672273,0.00031049724,0.018796908,0
73,0.3472153,0.00015324862,0.019281982,0
74,0.3420994,0.00024252589,0.017583663,0
75,0.32589927,0.00020404326,0.018866384,0
76,0.31695908,0.00019193089,0.016566033,0
77,0.30912495,0.00026943066,0.017689155,0
78,0.29870552,0.00015989497,0.015439072,0
79,0.2831833,0.00026438033,0.01574425,0
80,0.27201885,0.0002543765,0.014374131,0
81,0.2652067,0.0002187564,0.014998413,0
82,0.25738323,0.00030227084,0.0134441415,0
83,0.24189426,0.00024363598,0.014293211,0
84,0.24056664,0.00020206363,0.012521357,0
85,0.22847681,0.00019406129,0.01261377,0
86,0.22082382,0.00033571577,0.010757704,0
87,0.21379991,0.00022704138,0.011361626,0
88,0.2068674,0.00023688877,0.010075296,0
89,0.19636089,0.0003461121,0.010216133,0
90,0.19219258,0.00020866416,0.009044605,0
91,0.18238105,0.00016318193,0.009963531,0
92,0.18213673,0.00018157897,0.008277755,0
93,0.1691892,0.00015149581,0.009124743,0
94,0.17055851,0.00020182562,0.007908449,0
95,0.16174811,0.00020142806,0.008057589,0
96,0.1566689,0.0002226408,0.007058153,0
97,0.149064,0.00025052574,0.0071554347,0
98,0.14962098,0.00023321499,0.006767439,0
99,0.14532724,0.00020022251,0.0065296027,0
100,0.135407,0.0002381213,0.0061131637,0
101,0.13276197,0.00024494308,0.0060652057,0
102,0.1328845,0.0002994891,0.0055260444,0
103,0.1299623,0.00022126509,0.005526415,0
104,0.12535173,0.00027992472,0.004793141,0
105,0.12270855,0.00020845828,0.0052473894,0
106,0.12098465,0.00023162187,0.00442149,0
107,0.118446775,0.00022963349,0.0047935992,0
108,0.11118811,0.00016202961,0.0040421193,0
109,0.11168761,0.0002941294,0.004572761,0
110,0.106987394,0.00033595413,0.00396073,0
111,0.10500423,0.00024549486,0.0041935006,0
112,0.10465527,0.00015173202,0.0036269128,0
113,0.1017383,0.00029736487,0.0041196113,0
114,0.097031415,0.0001579535,0.0035933815,0
115,0.101143226,0.00019708904,0.0037735351,0
116,0.096945584,0.00015715364,0.0033596552,0
117,0.0998318,0.0001938896,0.0036547945,0
118,0.09995739,0.00020994505,0.0034293272,0
119,0.09939794,0.000262654,0.0035068882,0
120,0.09832168,0.0002360709,0.0034175217,0
121,0.091961816,0.0002695841,0.0035259486,0
122,0.095770694,0.00026519832,0.0032855384,0
123,0.09517596,0.00026977307,0.003524243,0
124,0.09383571,0.00017082723,0.003328793,0
125,0.097010575,0.00024596087,0.003409695,0
126,0.09514154,0.00028891914,0.0033306729,0
127,0.09650439,0.00022579893,0.0034866491,0
128,0.09350399,0.00022350663,0.003267427,0
129,0.09488668,0.00022273537,0.0033707372,0
130,0.098140895,0.00017264076,0.0033836595,0
131,0.09743722,0.00022461193,0.0036164063,0
132,0.09855547,0.00013373094,0.003467589,0
133,0.10306139,0.0002485802,0.0037738911,0
134,0.10030364,0.000274496,0.0036650337,0
135,0.10159062,0.00020288347,0.003752534,0
136,0.10074933,0.00033778217,0.0037360801,0
137,0.10862458,0.00014963395,0.0037304976,0
138,0.106016286,0.00020721764,0.0039556087,0
139,0.10745224,0.00019179106,0.004143979,0
140,0.1062615,0.00017641403,0.0039227693,0
141,0.11314294,0.00014388983,0.004541743,0
142,0.114508584,0.00018648636,0.0043644337,0
143,0.11351445,0.0002440904,0.004365635,0
144,0.11785451,0.00022718604,0.004487567,0
145,0.11925516,0.0002694364,0.0048862784,0
146,0.12224581,0.00014338156,0.0048256265,0
147,0.12288531,0.00015996776,0.004821279,0
148,0.12691067,0.00020131277,0.005011539,0
149,0.12922062,0.0001612015,0.005571667,0
150,0.13399693,0.00022385127,0.005583932,0
151,0.13252896,0.00032497456,0.0064362492,0
152,0.13684875,0.00027424752,0.0062013688,0
153,0.13637921,0.00036896768,0.00618815,0
154,0.13639718,0.00039454992,0.0064464645,0
155,0.14656611,0.00022921393,0.0067713186,0
156,0.14105538,0.0003881897,0.006418554,0
157,0.14751463,0.00016741558,0.006398452,0
158,0.15348227,0.00020206049,0.007357793,0
159,0.15203345,0.00020104894,0.0072170775,0
160,0.15779322,0.00024064636,0.008207256,0
161,0.16242862,0.000103057886,0.0073886975,0.0073886975
162,0.1648629,0.00019292094,0.0083104065,0.0083104065
163,0.16757639,0.00018912881,0.007974606,0.007974606
164,0.17369986,0.00015890686,0.007862427,0.007862427
165,0.17821635,0.00020671461,0.008672767,0.008672767
166,0.17762804,0.00015749809,0.00869002,0.00869002
167,0.18347344,0.00032553443,0.009047442,0.009047442
168,0.1887105,0.00027565024,0.009200279,0.009200279
169,0.1894658,0.00022600956,0.009614275,0.009614275
170,0.19339582,0.00018063207,0.009710292,0.009710292
171,0.19533327,0.00024612655,0.010279281,0.010279281
172,0.20136777,0.00021336337,0.010793814,0.010793814
173,0.20834252,0.00019395832,0.01084169,0.01084169
174,0.2124739,0.00033335545,0.011949601,0.011949601
175,0.21651208,0.00021790023,0.011000122,0.011000122
176,0.21899036,0.00016707013,0.0111877415,0.0111877415
177,0.22118503,0.0002645427,0.012753412,0.012753412
178,0.22013561,0.00016741808,0.011501337,0.011501337
179,0.2282778,0.00018927068,0.012993313,0.012993313
180,0.2289114,0.00017597526,0.012252463,0.012252463
181,0.2362468,0.0002100389,0.013202812,0.013202812
182,0.23593456,0.00017114832,0.013127941,0.013127941
183,0.24406405,0.00015793345,0.013911447,0.013911447
184,0.2484279,0.00025043954,0.01458052,0.01458052
185,0.25390434,0.00023486036,0.015258153,0.015258153
186,0.25872397,0.0004095112,0.01550662,0.01550662
187,0.26234555,0.00030800642,0.016326291,0.016326291
188,0.26185334,0.00027340587,0.017143305,0.017143305
189,0.27158985,0.00023674777,0.016506404,0.016506404
190,0.28008494,0.0002979699,0.017126814,0.017126814
191,0.28817376,0.00024708945,0.017279454,0.017279454
192,0.28499952,0.00019044135,0.016897928,0.016897928
193,0.29219845,0.00030927543,0.018415537,0.018415537
194,0.29582518,0.00020326501,0.018461987,0.018461987
195,0.30514792,0.0001882957,0.019299343,0.019299343
196,0.30631953,0.00030830933,0.020261617,0.020261617
197,0.3132392,0.00018486257,0.020326102,0.020326102
198,0.31670433,0.00018898371,0.021475933,0.021475933
199,0.31943417,0.00022229292,0.020743808,0.020743808


==> 1_Experiments/Results_and_Report/Results_15/plot_data.csv <==
T,MSE_Real_vs_Pred,Accual_Loss_Real,Accual_Loss_Pred,Accual_Loss_Recur_Pred
3,0.9591804,2.682216e-05,0.038808886,0
4,0.7458216,1.7204462e-05,0.030832008,0
5,0.60343564,1.9982353e-05,0.025074573,0
6,0.48714027,1.8159137e-05,0.02137751,0
7,0.4119456,1.7065155e-05,0.018950764,0
8,0.3458684,2.028479e-05,0.0168549,0
9,0.3196012,1.9583184e-05,0.017111702,0
10,0.28397956,2.5068344e-05,0.015472769,0
11,0.26763082,2.29831e-05,0.013956091,0
12,0.24518193,2.4175797e-05,0.014135428,0
13,0.23831584,1.7259403e-05,0.013045288,0
14,0.22520418,1.7402694e-05,0.013286936,0
15,0.21841988,1.8387242e-05,0.012484315,0
16,0.21429695,2.0796533e-05,0.012557822,0
17,0.20632116,1.6141823e-05,0.012327913,0
18,0.20273867,1.8372548e-05,0.012193627,0
19,0.19740482,1.401052e-05,0.012219673,0
20,0.1930736,2.4327861e-05,0.011178257,0
21,0.18813887,2.009745e-05,0.01143807,0
22,0.18556161,1.9121004e-05,0.010737029,0
23,0.18170036,2.7015585e-05,0.010890921,0
24,0.1783558,2.0687175e-05,0.010615296,0
25,0.1755319,1.7386583e-05,0.010881238,0
26,0.17170466,1.6654336e-05,0.010588002,0
27,0.1690518,2.6376085e-05,0.010417032,0
28,0.16550243,2.0794489e-05,0.010090472,0
29,0.16222312,2.2014156e-05,0.01001705,0
30,0.15812209,1.5643374e-05,0.0095931655,0
31,0.15489706,1.9661127e-05,0.009770647,0
32,0.151582,1.7909388e-05,0.009511732,0
33,0.14691412,1.561361e-05,0.009311962,0
34,0.1438926,1.7573051e-05,0.009451105,0
35,0.14074546,1.5325162e-05,0.009194931,0
36,0.13794442,2.3165368e-05,0.008972104,0
37,0.13393864,1.6181782e-05,0.008727489,0
38,0.13009024,2.1472826e-05,0.008863223,0
39,0.12610033,3.171123e-05,0.008267907,0
40,0.123997256,2.0290296e-05,0.008149972,0
41,0.12153146,1.1623276e-05,0.007989462,0
42,0.117540345,1.5779226e-05,0.0077246847,0
43,0.114842884,1.6879678e-05,0.0071686795,0
44,0.11017186,1.4335101e-05,0.0070751878,0
45,0.10819816,2.4896559e-05,0.006513308,0
46,0.10551353,2.2083168e-05,0.006582861,0
47,0.101156846,2.015382e-05,0.006235083,0
48,0.097989656,1.8408902e-05,0.0062586125,0
49,0.09537849,1.42257295e-05,0.005842032,0
50,0.09195607,1.769165e-05,0.005919231,0
51,0.09010262,2.082327e-05,0.005606431,0
52,0.08661942,2.1178086e-05,0.0055176374,0
53,0.08389004,2.3913244e-05,0.0052170884,0
54,0.08097769,1.547615e-05,0.0052503482,0
55,0.07839171,2.0522084e-05,0.004862514,0
56,0.074757636,1.9521312e-05,0.0048568305,0
57,0.07274912,1.9504116e-05,0.004492444,0
58,0.07059613,1.7895902e-05,0.004558214,0
59,0.06799543,1.824466e-05,0.0041398974,0
60,0.06465065,1.688969e-05,0.0041811964,0
61,0.06291597,1.771716e-05,0.0039053739,0
62,0.06030813,1.6233445e-05,0.0039628516,0
63,0.05966804,1.4543326e-05,0.0037063682,0
64,0.056813948,1.7813714e-05,0.003602454,0
65,0.055568457,1.9779993e-05,0.0033994257,0
66,0.05283202,2.0744747e-05,0.0032931808,0
67,0.050854847,2.3610068e-05,0.0032377385,0
68,0.048748318,2.0060994e-05,0.003095081,0
69,0.047478512,2.4932015e-05,0.003042598,0
70,0.045361135,1.6852502e-05,0.0029764227,0
71,0.04336743,2.1400707e-05,0.0028063415,0
72,0.04152527,1.9032508e-05,0.0026749047,0
73,0.03948702,2.063796e-05,0.0025586335,0
74,0.038233038,2.506732e-05,0.0024820424,0
75,0.036320396,2.0599837e-05,0.0022686315,0
76,0.03506747,2.1250604e-05,0.0022675463,0
77,0.033226438,2.8285262e-05,0.002072401,0
78,0.031431243,2.0338199e-05,0.0021058442,0
79,0.030550478,2.1634218e-05,0.0019150834,0
80,0.028841691,2.1365573e-05,0.0019066072,0
81,0.027436992,2.5526431e-05,0.0017119802,0
82,0.026017021,2.7958418e-05,0.0017318445,0
83,0.025459075,1.6339469e-05,0.0015615474,0
84,0.02375031,1.3745519e-05,0.0015072019,0
85,0.023062767,2.0334488e-05,0.0015348382,0
86,0.021917917,2.3443627e-05,0.0014321951,0
87,0.020630473,2.4174784e-05,0.0013549066,0
88,0.019491812,1.7224344e-05,0.0014124545,0
89,0.018633733,1.8437868e-05,0.0012547431,0
90,0.017618367,1.9829504e-05,0.001255786,0
91,0.01700895,2.2978464e-05,0.0011849193,0
92,0.016064094,2.1277207e-05,0.0011014137,0
93,0.015326426,1.7484157e-05,0.0010386589,0
94,0.014328701,2.3402428e-05,0.00097191613,0
95,0.013537714,1.8399287e-05,0.0009284157,0
96,0.012599968,2.2658027e-05,0.00090173585,0
97,0.011956836,2.0994186e-05,0.0008291094,0
98,0.010990843,1.9020817e-05,0.0007496694,0
99,0.010150549,2.3907254e-05,0.00081160275,0
100,0.0096605355,2.0624393e-05,0.0006689032,0
101,0.009007119,1.7297221e-05,0.0006896179,0
102,0.008476525,1.981411e-05,0.0005925645,0
103,0.0077131945,2.2047541e-05,0.0006138607,0
104,0.007390379,1.8436785e-05,0.00049627986,0
105,0.007267042,1.9503157e-05,0.0005257568,0
106,0.0064337333,1.9454877e-05,0.0004275703,0
107,0.006245387,1.8597511e-05,0.00041880968,0
108,0.005690323,1.9528168e-05,0.00037366603,0
109,0.0049556894,1.7347635e-05,0.0003970067,0
110,0.0049779,2.6450025e-05,0.00032561072,0
111,0.0043701176,1.7457798e-05,0.00033094984,0
112,0.004150927,2.335361e-05,0.0002891536,0
113,0.0035774526,2.7963468e-05,0.00025348557,0
114,0.0034713065,2.0284082e-05,0.00024438064,0
115,0.0031178098,2.0449002e-05,0.00024756292,0
116,0.0028711285,2.0174588e-05,0.00020481588,0
117,0.002654111,1.9517196e-05,0.00019855023,0
118,0.0024022444,2.5714504e-05,0.00016932773,0
119,0.0021506438,1.9110961e-05,0.000145011,0
120,0.0023745236,2.236644e-05,0.00014091082,0
121,0.0016551968,1.9161462e-05,0.00013148224,0
122,0.0015638164,1.5763771e-05,0.00011249103,0
123,0.0014612755,1.5989519e-05,0.000111878035,0
124,0.0014549347,1.8217237e-05,0.000100069505,0
125,0.001320864,2.0982572e-05,9.014809e-05,0
126,0.0011714781,2.0987654e-05,8.047625e-05,0
127,0.0012014939,2.2534696e-05,7.758567e-05,0
128,0.00095780665,1.4563058e-05,6.560815e-05,0
129,0.00089350797,1.2552724e-05,6.47265e-05,0
130,0.0008213167,2.1036043e-05,5.004993e-05,0
131,0.0009057497,1.9391575e-05,5.431607e-05,0
132,0.00077412394,2.2678138e-05,4.959481e-05,0
133,0.00076479645,1.7731936e-05,5.6831206e-05,0
134,0.0007934388,1.6838589e-05,4.2432384e-05,0
135,0.0007753856,2.1019272e-05,5.3706568e-05,0
136,0.0009627889,1.864879e-05,4.8588092e-05,0
137,0.0008818062,1.6445085e-05,5.4042182e-05,0
138,0.0009196415,2.1313812e-05,5.1241448e-05,0
139,0.0009825107,1.9152985e-05,7.714814e-05,0
140,0.0010515742,2.108052e-05,6.4686195e-05,0
141,0.0010126613,1.8916178e-05,7.528348e-05,0
142,0.0011410041,1.6799917e-05,5.6847395e-05,0
143,0.0012232547,1.7768303e-05,9.161063e-05,0
144,0.0015935535,1.9913272e-05,6.3732135e-05,0
145,0.0015074656,1.3388142e-05,0.00010237016,0
146,0.0016948762,1.5294409e-05,9.827127e-05,0
147,0.0017718169,1.7442513e-05,0.0001287675,0
148,0.0018014419,1.47760065e-05,9.8057324e-05,0
149,0.0018478044,1.4932223e-05,0.00015960915,0
150,0.0022517743,1.5525595e-05,0.00014870829,0
151,0.0022214933,2.4758254e-05,0.00018316523,0
152,0.0025364545,2.0228104e-05,0.00020813993,0
153,0.0028340511,1.9092311e-05,0.00021496775,0
154,0.0028865887,2.2131231e-05,0.00016402674,0
155,0.0031267842,2.3852846e-05,0.00024816475,0
156,0.0033680778,1.797107e-05,0.00020672019,0
157,0.0034092776,1.9585597e-05,0.00028648297,0
158,0.0037634908,1.8452869e-05,0.0002443775,0
159,0.0038060872,1.7044758e-05,0.00030616752,0
160,0.0043207034,2.5867197e-05,0.0002919086,0
161,0.004356262,2.7805307e-05,0.0003623129,0.0003623129
162,0.0049200403,1.5409561e-05,0.00030201903,0.00030201903
163,0.004856329,1.8182902e-05,0.0003635679,0.0003635679
164,0.0050806478,1.7271259e-05,0.00035212582,0.00035212582
165,0.0052442574,1.5671585e-05,0.00039074328,0.00039074328
166,0.0058416263,2.2251086e-05,0.00037496394,0.00037496394
167,0.006185566,1.7426186e-05,0.00042030253,0.00042030253
168,0.0062506143,1.83656e-05,0.00041457344,0.00041457344
169,0.006629272,1.9262032e-05,0.00045499997,0.00045499997
170,0.006886089,1.7281025e-05,0.00049174816,0.00049174816
171,0.0070468527,1.30270355e-05,0.00052603346,0.00052603346
172,0.0074800435,2.0112431e-05,0.0004717049,0.0004717049
173,0.0076528904,2.2951604e-05,0.0006167804,0.0006167804
174,0.007465363,2.7639104e-05,0.0005825718,0.0005825718
175,0.007895297,2.0845951e-05,0.0006280494,0.0006280494
176,0.008320478,1.5082515e-05,0.00059545954,0.00059545954
177,0.009337761,1.5374964e-05,0.00068246346,0.00068246346
178,0.008874453,1.8395112e-05,0.00068183005,0.00068183005
179,0.009571277,2.1669539e-05,0.00071566645,0.00071566645
180,0.010240744,1.7946546e-05,0.0007545434,0.0007545434
181,0.010110812,1.8284538e-05,0.0008356301,0.0008356301
182,0.010340005,1.5321422e-05,0.00074898795,0.00074898795
183,0.01091266,1.879339e-05,0.000868545,0.000868545
184,0.011319122,1.7722408e-05,0.0008415032,0.0008415032
185,0.011753949,2.0936177e-05,0.00093971856,0.00093971856
186,0.01154477,1.7589617e-05,0.00086072343,0.00086072343
187,0.012445912,2.2405491e-05,0.0008928133,0.0008928133
188,0.012566299,1.5056976e-05,0.0008984787,0.0008984787
189,0.013198609,1.6566453e-05,0.0009769516,0.0009769516
190,0.013648472,1.8775709e-05,0.0010051169,0.0010051169
191,0.01363342,2.0919339e-05,0.00096946803,0.00096946803
192,0.0142838,2.217685e-05,0.0010202911,0.0010202911
193,0.014756472,1.1790572e-05,0.0010442499,0.0010442499
194,0.014765812,1.8048871e-05,0.0010467534,0.0010467534
195,0.015657304,2.459851e-05,0.001160916,0.001160916
196,0.015294518,1.8768604e-05,0.0010873852,0.0010873852
197,0.016158,1.3733341e-05,0.0011491771,0.0011491771
198,0.016158642,1.7653172e-05,0.0011464235,0.0011464235
199,0.016690355,2.4575913e-05,0.001238243,0.001238243


==> 1_Experiments/Results_and_Report/Results_16/plot_data.csv <==
T,MSE_Real_vs_Pred,Accual_Loss_Real,Accual_Loss_Pred,Accual_Loss_Recur_Pred
3,1.511808e-05,5.5951987e-05,5.6442095e-05,0
4,1.217764e-05,5.3208103e-05,5.228667e-05,0
5,1.0764141e-05,8.350224e-05,8.6109074e-05,0
6,2.3205075e-05,9.7356715e-05,9.634056e-05,0
7,2.0236426e-05,8.92854e-05,8.70052e-05,0
8,1.2676545e-05,7.084532e-05,6.970708e-05,0
9,8.9610085e-06,9.356987e-05,9.217766e-05,0
10,1.0016985e-05,0.00014037262,0.00013646412,0
11,9.817059e-06,0.00012160692,0.000119813274,0
12,1.2379973e-05,7.597623e-05,7.929561e-05,0
13,5.9096596e-06,7.525671e-05,7.485724e-05,0
14,7.652507e-06,6.294027e-05,6.4244545e-05,0
15,1.1265702e-05,7.0345755e-05,6.816577e-05,0
16,3.874469e-06,4.3499556e-05,4.2179163e-05,0
17,2.2548651e-05,5.7821366e-05,5.6884626e-05,0
18,7.8136245e-06,8.124176e-05,8.311891e-05,0
19,1.28273105e-05,5.34038e-05,5.096915e-05,0
20,1.5325382e-05,9.699191e-05,9.9918136e-05,0
21,1.3021418e-05,6.450176e-05,6.172216e-05,0
22,1.2895606e-05,0.00011604422,0.00011715552,0
23,9.82749e-06,9.0028225e-05,8.955588e-05,0
24,1.1993691e-05,7.084607e-05,7.141968e-05,0
25,1.0051513e-05,8.098407e-05,7.889495e-05,0
26,2.4010508e-06,8.9673755e-05,8.90383e-05,0
27,1.0142588e-05,7.366789e-05,7.454997e-05,0
28,1.5005524e-05,0.00011185667,0.00011183383,0
29,2.169918e-05,8.267792e-05,8.1437145e-05,0
30,7.241911e-06,9.169312e-05,9.090712e-05,0
31,1.0307143e-05,9.084219e-05,8.9835274e-05,0
32,1.5318721e-05,7.430523e-05,7.3443094e-05,0
33,1.8228242e-05,0.00011193542,0.00011080308,0
34,6.3230073e-06,0.000110062436,0.000110152156,0
35,8.759281e-06,0.0001280044,0.00012815354,0
36,6.972197e-06,9.9843004e-05,0.00010220869,0
37,1.28227475e-05,9.694281e-05,9.598472e-05,0
38,3.9170613e-06,8.8752e-05,8.738117e-05,0
39,1.20812165e-05,0.0001037055,0.00010251865,0
40,1.0893373e-05,7.8025216e-05,8.2078615e-05,0
41,1.2284572e-05,9.682407e-05,9.653522e-05,0
42,1.665616e-05,8.771806e-05,8.8359906e-05,0
43,8.193345e-06,4.0960236e-05,4.0750194e-05,0
44,2.1930204e-05,8.4924104e-05,8.210893e-05,0
45,1.0060589e-05,5.9990238e-05,5.949104e-05,0
46,1.023045e-05,9.576247e-05,9.450604e-05,0
47,9.623402e-06,9.219777e-05,8.941772e-05,0
48,6.774302e-06,8.295189e-05,8.151581e-05,0
49,8.98001e-06,9.725461e-05,9.857205e-05,0
50,7.5386415e-06,0.00010881268,0.00010805818,0
51,8.31007e-06,8.941718e-05,9.099479e-05,0
52,7.5019916e-06,8.573592e-05,8.6303204e-05,0
53,2.1997328e-05,8.910228e-05,8.620218e-05,0
54,1.5915413e-05,8.542056e-05,8.322694e-05,0
55,9.925991e-06,7.400375e-05,7.286537e-05,0
56,2.466554e-05,5.981461e-05,5.8751593e-05,0
57,1.1980768e-05,5.1919305e-05,5.2203795e-05,0
58,2.5763953e-05,8.1640435e-05,7.8489524e-05,0
59,1.7023069e-05,0.00010566824,0.0001069053,0
60,1.3829722e-05,7.8013094e-05,7.7069686e-05,0
61,1.8689792e-05,5.584109e-05,5.469794e-05,0
62,3.3250974e-06,9.528999e-05,9.60372e-05,0
63,1.0741088e-05,0.000101986356,0.00010232191,0
64,1.4869728e-05,0.000100432575,9.6240474e-05,0
65,2.1598258e-05,0.000104736064,0.00010361933,0
66,1.0445961e-05,8.859519e-05,8.8326764e-05,0
67,1.3418422e-05,8.671503e-05,8.6260305e-05,0
68,2.196931e-06,9.5421965e-05,9.397521e-05,0
69,6.91513e-06,9.143483e-05,9.170289e-05,0
70,1.7255827e-05,6.253591e-05,6.366444e-05,0
71,1.3469284e-05,8.390529e-05,8.370014e-05,0
72,1.5523716e-05,5.759118e-05,5.6940906e-05,0
73,5.248006e-06,7.8581186e-05,7.933835e-05,0
74,2.488305e-05,9.4631876e-05,9.247467e-05,0
75,5.847124e-06,7.917855e-05,7.995331e-05,0
76,7.0723186e-06,0.00012089466,0.00012268737,0
77,2.6772384e-05,9.197446e-05,9.471897e-05,0
78,1.3085342e-05,0.000112113215,0.00011570379,0
79,2.6187992e-05,8.6527994e-05,8.723641e-05,0
80,5.7512516e-06,8.095886e-05,8.1600774e-05,0
81,8.131369e-06,6.7521316e-05,6.800951e-05,0
82,1.3704253e-05,8.426714e-05,8.5174725e-05,0
83,1.3869369e-05,7.077305e-05,7.0443835e-05,0
84,2.068284e-05,0.000126572,0.00012576311,0
85,1.2633204e-05,0.000117382304,0.00011621737,0
86,9.950717e-06,8.789632e-05,8.512412e-05,0
87,6.7683077e-06,7.6431366e-05,7.584067e-05,0
88,9.06527e-06,8.5815765e-05,8.183626e-05,0
89,1.3524805e-05,8.837305e-05,8.853031e-05,0
90,1.168701e-05,7.902237e-05,7.694446e-05,0
91,8.550577e-06,9.081022e-05,9.015757e-05,0
92,9.517519e-06,9.4403076e-05,9.497974e-05,0
93,7.722899e-06,5.8410795e-05,5.82367e-05,0
94,9.762577e-06,0.00010867401,0.00010850134,0
95,8.1360395e-06,6.6886445e-05,6.591412e-05,0
96,1.6574922e-05,7.496245e-05,7.4788324e-05,0
97,1.2320751e-05,0.0001169092,0.00011489316,0
98,1.2353854e-05,6.962055e-05,7.09081e-05,0
99,1.8776345e-05,7.8774625e-05,7.8337296e-05,0
100,1.289223e-05,0.000114531285,0.00011646436,0
101,1.3827803e-05,9.214314e-05,8.888707e-05,0
102,3.2839341e-06,7.517001e-05,7.6318596e-05,0
103,1.1762436e-05,7.409519e-05,7.3161806e-05,0
104,1.7401017e-05,6.719535e-05,6.7904264e-05,0
105,6.272467e-06,8.586651e-05,8.624606e-05,0
106,2.195462e-05,7.662352e-05,7.442159e-05,0
107,7.977156e-06,7.244013e-05,7.168745e-05,0
108,5.9479494e-06,6.390795e-05,6.5399145e-05,0
109,9.642908e-06,0.00010464282,0.00010764011,0
110,9.791065e-06,0.00010664491,0.00010909153,0
111,8.106095e-06,0.00010991108,0.00010959101,0
112,1.281211e-05,0.00012546638,0.0001222054,0
113,6.4911183e-06,9.868117e-05,9.925283e-05,0
114,3.9305505e-06,6.5848464e-05,6.426985e-05,0
115,1.2290082e-05,0.00012506724,0.00012568728,0
116,3.665917e-06,9.544488e-05,9.55304e-05,0
117,1.2681628e-05,0.000102307255,0.000104129955,0
118,1.3807332e-05,0.0001761816,0.00017552293,0
119,2.0207637e-05,0.0001385514,0.00014141228,0
120,1.282858e-05,0.00010118151,0.000100474856,0
121,6.7289984e-06,9.7626995e-05,9.811943e-05,0
122,8.866983e-06,0.000101795806,0.00010047958,0
123,6.109713e-06,5.9776135e-05,6.05716e-05,0
124,2.46466e-05,0.00010967913,0.00010546801,0
125,5.5131445e-06,0.00010244683,0.000101754114,0
126,2.2832382e-05,9.934076e-05,9.786744e-05,0
127,1.1295691e-05,6.198167e-05,6.091208e-05,0
128,6.5244694e-06,6.12991e-05,6.040114e-05,0
129,2.0939535e-05,7.628999e-05,7.410105e-05,0
130,6.3391612e-06,7.514573e-05,7.445747e-05,0
131,4.399936e-06,5.5837674e-05,5.6459816e-05,0
132,7.4341247e-06,6.04935e-05,6.0971022e-05,0
133,1.0344747e-05,9.29764e-05,9.355477e-05,0
134,4.229874e-06,8.2843784e-05,8.1887694e-05,0
135,5.309196e-06,9.381433e-05,9.2407776e-05,0
136,8.407377e-06,0.00011475123,0.00011375067,0
137,1.08965105e-05,8.8980836e-05,9.0194684e-05,0
138,7.0491674e-06,9.6995485e-05,9.798504e-05,0
139,9.648535e-06,9.496839e-05,9.603511e-05,0
140,1.0590524e-05,0.00012076481,0.00012250907,0
141,4.261372e-06,6.0466562e-05,5.9247413e-05,0
142,1.2537265e-05,0.00011926282,0.00011924337,0
143,1.1555784e-05,6.428321e-05,6.262783e-05,0
144,1.2492281e-05,9.221399e-05,9.40603e-05,0
145,1.3104216e-05,0.00010437219,0.00010238091,0
146,8.083419e-06,8.3208186e-05,8.3119325e-05,0
147,2.4563855e-05,9.009737e-05,8.9679226e-05,0
148,8.655912e-06,5.390055e-05,5.3178475e-05,0
149,1.4666294e-05,0.00011080533,0.00011060458,0
150,1.0295474e-05,9.684842e-05,9.594125e-05,0
151,9.414114e-06,8.5117674e-05,8.657034e-05,0
152,1.17388745e-05,8.425375e-05,8.559247e-05,0
153,1.0315641e-05,9.9166245e-05,9.896139e-05,0
154,7.742454e-06,7.4457435e-05,7.4775366e-05,0
155,1.1091313e-05,5.6181478e-05,5.471859e-05,0
156,7.61786e-06,9.143749e-05,9.208708e-05,0
157,3.9924616e-06,7.92486e-05,7.815426e-05,0
158,7.0727606e-06,0.00011657489,0.00011659371,0
159,7.952666e-06,9.988517e-05,9.7388904e-05,0
160,1.7559405e-05,0.00011887289,0.000116231735,0
161,1.1908424e-05,7.5387834e-05,7.803815e-05,7.803815e-05
162,1.1896367e-05,8.9879475e-05,9.165366e-05,9.165366e-05
163,2.8474666e-05,0.00012690532,0.00013248798,0.00013248798
164,6.9153843e-06,8.807322e-05,8.749172e-05,8.749172e-05
165,1.5653792e-05,0.00010681142,0.00010722324,0.00010722324
166,2.0261945e-05,0.00011825219,0.000115546674,0.000115546674
167,8.901792e-06,0.00012508853,0.00012655756,0.00012655756
168,1.8124101e-05,0.000108132874,0.00010656035,0.00010656035
169,1.1267831e-05,8.303944e-05,8.341174e-05,8.341174e-05
170,1.6617325e-05,7.4297335e-05,7.2929986e-05,7.2929986e-05
171,1.131239e-05,0.0001231984,0.00012761167,0.00012761167
172,1.5700365e-05,9.4040086e-05,9.418913e-05,9.418913e-05
173,1.8941371e-05,0.000106754196,0.00010645653,0.00010645653
174,1.1845011e-05,0.00011181482,0.0001116934,0.0001116934
175,5.1061925e-06,0.000107834356,0.00010668509,0.00010668509
176,2.028285e-05,7.1112474e-05,7.1895396e-05,7.1895396e-05
177,1.2200077e-05,6.167635e-05,6.203242e-05,6.203242e-05
178,8.130746e-06,0.0001167191,0.00011925175,0.00011925175
179,5.012066e-06,6.4696054e-05,6.346537e-05,6.346537e-05
180,7.086683e-06,9.845146e-05,9.709466e-05,9.709466e-05
181,1.8935156e-05,9.706819e-05,9.901997e-05,9.901997e-05
182,7.3982783e-06,6.5991444e-05,6.5791064e-05,6.5791064e-05
183,1.2025262e-05,6.657344e-05,6.89313e-05,6.89313e-05
184,1.2698033e-05,6.1573155e-05,5.9886435e-05,5.9886435e-05
185,1.2737113e-05,0.00010006385,0.00010323011,0.00010323011
186,1.1437872e-05,0.000106226966,0.00010552934,0.00010552934
187,8.708252e-06,6.73192e-05,6.872108e-05,6.872108e-05
188,6.671171e-06,9.8294484e-05,9.659414e-05,9.659414e-05
189,1.178437e-05,0.00011701708,0.00011629443,0.00011629443
190,8.593146e-06,0.00010434009,0.00010206679,0.00010206679
191,1.7954017e-05,0.00011002559,0.00011173657,0.00011173657
192,1.534204e-05,0.00011158601,0.00011120006,0.00011120006
193,7.570454e-06,8.9735106e-05,8.86869e-05,8.86869e-05
194,6.805596e-06,4.347561e-05,4.2083444e-05,4.2083444e-05
195,1.5835865e-05,7.048306e-05,7.0652226e-05,7.0652226e-05
196,1.5160433e-05,6.463616e-05,6.373282e-05,6.373282e-05
197,1.2379529e-05,9.117008e-05,9.314394e-05,9.314394e-05
198,1.3423141e-05,7.551551e-05,7.3151044e-05,7.3151044e-05
199,1.9984278e-05,0.00011215354,0.000109119894,0.000109119894


==> 1_Experiments/Results_and_Report/Results_17/plot_data.csv <==
T,MSE_Real_vs_Pred,Accual_Loss_Real,Accual_Loss_Pred,Accual_Loss_Recur_Pred
3,0.046847153,8.7957524e-05,0.0018788632,0
4,0.064210236,0.00010466661,0.0025509696,0
5,0.07561254,0.00011847029,0.002820948,0
6,0.07938373,5.2345826e-05,0.0030224593,0
7,0.077557124,1.4134546e-05,0.0033659965,0
8,0.07769234,8.908277e-06,0.0033458755,0
9,0.079111904,4.1297776e-06,0.0033770145,0
10,0.07720218,5.1758325e-06,0.0033632608,0
11,0.07523516,7.6041497e-06,0.0031485655,0
12,0.07403827,6.0475436e-06,0.0032933517,0
13,0.071223035,5.998514e-06,0.003109271,0
14,0.07021217,6.421485e-06,0.0031189094,0
15,0.06954832,6.665436e-06,0.0030855401,0
16,0.06577839,8.052319e-06,0.0030651353,0
17,0.06347855,9.983122e-06,0.0029269268,0
18,0.062034354,6.022944e-06,0.0029165884,0
19,0.05964081,5.583243e-06,0.002841825,0
20,0.058549613,4.6274595e-06,0.0028115842,0
21,0.05583484,7.4633454e-06,0.0026927034,0
22,0.053100046,7.310051e-06,0.0027167303,0
23,0.05239092,5.7556704e-06,0.0026677449,0
24,0.05044677,7.205863e-06,0.0026560128,0
25,0.048730772,5.0581502e-06,0.0025101148,0
26,0.047603223,5.78562e-06,0.0024669624,0
27,0.045419082,6.5802415e-06,0.0023428148,0
28,0.0448786,5.107528e-06,0.0023588403,0
29,0.042476602,5.4185243e-06,0.0022219894,0
30,0.040741734,4.631942e-06,0.0023035624,0
31,0.03964116,4.8063885e-06,0.002174841,0
32,0.038492255,4.7608737e-06,0.0022029222,0
33,0.037173506,7.2086964e-06,0.002065413,0
34,0.036516737,4.736728e-06,0.0021006067,0
35,0.034576043,6.136945e-06,0.0019757245,0
36,0.034387156,5.5779265e-06,0.0020075217,0
37,0.03233335,4.4053986e-06,0.0018948043,0
38,0.031864785,6.097669e-06,0.0018935173,0
39,0.03023385,6.1432484e-06,0.0017395639,0
40,0.030001167,6.8709146e-06,0.0018217664,0
41,0.02816903,5.60418e-06,0.0016328578,0
42,0.028105922,6.0289585e-06,0.001686058,0
43,0.027353687,4.684254e-06,0.00150812,0
44,0.026614662,4.79316e-06,0.0015903465,0
45,0.02536052,5.5327096e-06,0.0014095457,0
46,0.02441395,4.4390654e-06,0.0015033174,0
47,0.023473972,4.2666875e-06,0.0013418305,0
48,0.022712598,5.0510403e-06,0.0014321443,0
49,0.021852998,5.81618e-06,0.001235725,0
50,0.021483406,8.430342e-06,0.0013666501,0
51,0.020141209,3.518754e-06,0.0011703278,0
52,0.01999304,4.6457267e-06,0.001284697,0
53,0.018734826,3.1811107e-06,0.0011287226,0
54,0.018858928,2.741288e-06,0.0012191588,0
55,0.01753199,5.3807703e-06,0.0010738556,0
56,0.017794456,5.527135e-06,0.0011823991,0
57,0.016451702,5.088024e-06,0.0010327037,0
58,0.01651471,5.1397287e-06,0.0011397605,0
59,0.015435364,5.3687236e-06,0.0009858719,0
60,0.015311572,5.4025522e-06,0.0010444046,0
61,0.014157986,4.721846e-06,0.00090143346,0
62,0.0141526535,6.0358857e-06,0.0009778858,0
63,0.012869552,5.630536e-06,0.00083575654,0
64,0.013053877,4.7176723e-06,0.000942563,0
65,0.012209582,4.621299e-06,0.00078847824,0
66,0.012293134,5.006708e-06,0.000848314,0
67,0.011639363,3.7683424e-06,0.0007419278,0
68,0.010977021,5.171083e-06,0.00080873485,0
69,0.010542254,3.935608e-06,0.00070069934,0
70,0.010611541,4.443002e-06,0.0007515067,0
71,0.009895766,6.3579014e-06,0.0006444669,0
72,0.009562108,5.177291e-06,0.0006943384,0
73,0.008877206,3.8252683e-06,0.00061484857,0
74,0.008612795,4.3557784e-06,0.0006252019,0
75,0.008391061,5.946756e-06,0.00056635943,0
76,0.0081045795,4.578632e-06,0.00058192207,0
77,0.007946157,4.8078564e-06,0.00052883173,0
78,0.007614335,4.241642e-06,0.00052516314,0
79,0.0070087602,6.0083207e-06,0.00047817396,0
80,0.006746269,4.034243e-06,0.000491546,0
81,0.006539051,4.4075778e-06,0.00045598965,0
82,0.0064914073,4.7969093e-06,0.0004549038,0
83,0.005905319,6.182102e-06,0.00041490857,0
84,0.0060258065,6.709327e-06,0.00043103393,0
85,0.005515131,6.9028074e-06,0.00040448594,0
86,0.0055430974,4.487464e-06,0.00038774943,0
87,0.00503933,4.920852e-06,0.00037618235,0
88,0.004941389,7.158802e-06,0.0003466246,0
89,0.004564025,4.6084942e-06,0.00032957637,0
90,0.0045060795,6.4594224e-06,0.00033400656,0
91,0.004231191,6.0581406e-06,0.00029115376,0
92,0.004069981,5.117983e-06,0.00030547747,0
93,0.0038624066,5.5810847e-06,0.00027396978,0
94,0.0036736277,5.0336516e-06,0.00027206872,0
95,0.0032362987,8.03507e-06,0.00025349064,0
96,0.0032909804,3.6742745e-06,0.000256419,0
97,0.0030638024,4.6619098e-06,0.00023751943,0
98,0.002984064,4.384498e-06,0.0002291903,0
99,0.0027321652,5.4021807e-06,0.00020582165,0
100,0.0027319386,5.060899e-06,0.0001997057,0
101,0.0026778646,6.0432853e-06,0.00018289164,0
102,0.0023874063,5.792186e-06,0.00017593981,0
103,0.0021604996,4.659656e-06,0.0001598149,0
104,0.0020516785,3.3215053e-06,0.00016533873,0
105,0.002020504,6.492703e-06,0.00015203007,0
106,0.0018302029,5.5254454e-06,0.0001403715,0
107,0.0018757862,6.09316e-06,0.00014015636,0
108,0.0016319706,6.206972e-06,0.00011957824,0
109,0.001597615,5.2022688e-06,0.00011830513,0
110,0.0014820992,5.341008e-06,0.000112064154,0
111,0.0012904671,4.3127307e-06,0.000101570105,0
112,0.0012083382,5.951481e-06,9.894651e-05,0
113,0.0011867821,5.74147e-06,9.2169656e-05,0
114,0.0010231561,4.7483013e-06,7.9914076e-05,0
115,0.000984402,4.7472645e-06,7.529427e-05,0
116,0.0008347322,4.4881485e-06,7.193428e-05,0
117,0.0008598415,5.1225297e-06,6.397414e-05,0
118,0.0007656561,3.5493947e-06,5.912593e-05,0
119,0.00072938105,5.1605675e-06,5.691004e-05,0
120,0.0006675508,4.8568327e-06,4.7578586e-05,0
121,0.0005908196,5.5453825e-06,4.549338e-05,0
122,0.0005348437,5.1678408e-06,3.799136e-05,0
123,0.0005373841,5.490809e-06,4.0925257e-05,0
124,0.00048016506,4.2074766e-06,3.4207656e-05,0
125,0.0005289196,5.639517e-06,3.4236942e-05,0
126,0.00043736087,4.681438e-06,3.0877385e-05,0
127,0.00036114446,4.788656e-06,2.753465e-05,0
128,0.0003998968,5.1027423e-06,2.4175317e-05,0
129,0.0003750393,4.217054e-06,2.5200581e-05,0
130,0.00030109507,4.4883395e-06,1.9548606e-05,0
131,0.00029452547,5.064902e-06,2.272453e-05,0
132,0.00030721244,5.070054e-06,1.9737749e-05,0
133,0.00024247414,4.654723e-06,1.8567325e-05,0
134,0.00022573615,5.720897e-06,1.9363697e-05,0
135,0.0002782625,5.2863693e-06,1.8056237e-05,0
136,0.00019494853,4.8054094e-06,1.6516018e-05,0
137,0.000256083,5.1545517e-06,1.26769055e-05,0
138,0.00024153967,6.6721127e-06,1.3919744e-05,0
139,0.0002764034,5.251919e-06,1.4224745e-05,0
140,0.00022274951,4.7844555e-06,1.6604283e-05,0
141,0.0002810904,4.9358814e-06,1.4499998e-05,0
142,0.00027528874,4.8754273e-06,2.1307394e-05,0
143,0.0002465091,4.147587e-06,1.6572068e-05,0
144,0.00025037464,4.5568404e-06,2.2207529e-05,0
145,0.000278507,4.0652253e-06,1.6148435e-05,0
146,0.0003251479,4.599039e-06,2.0922183e-05,0
147,0.00034300567,4.4128847e-06,1.7768569e-05,0
148,0.0003835312,5.592567e-06,2.4913492e-05,0
149,0.00043406413,6.146296e-06,2.537365e-05,0
150,0.0004076163,4.079936e-06,2.512676e-05,0
151,0.0004948237,6.4326655e-06,2.3423629e-05,0
152,0.00046184432,6.0090138e-06,3.4566652e-05,0
153,0.000512529,4.341545e-06,3.05454e-05,0
154,0.00051222596,5.4543098e-06,4.3318818e-05,0
155,0.0005436812,7.091991e-06,3.8149003e-05,0
156,0.00064661837,7.3154433e-06,4.4828124e-05,0
157,0.00064679334,6.574584e-06,4.497378e-05,0
158,0.00065098284,4.6273676e-06,5.3121195e-05,0
159,0.00070458563,4.6432706e-06,4.6872177e-05,0
160,0.000787904,4.0856335e-06,5.5901888e-05,0
161,0.000837101,5.617381e-06,5.570884e-05,5.570884e-05
162,0.0009042846,6.250428e-06,6.929883e-05,6.929883e-05
163,0.0009954358,4.080034e-06,6.570245e-05,6.570245e-05
164,0.0010060798,3.661698e-06,6.0431037e-05,6.0431037e-05
165,0.0009956543,4.9544574e-06,7.371216e-05,7.371216e-05
166,0.0011097053,6.83276e-06,8.098722e-05,8.098722e-05
167,0.0011833642,6.3297343e-06,7.8243786e-05,7.8243786e-05
168,0.0012403373,6.817494e-06,9.4518e-05,9.4518e-05
169,0.001331033,5.070713e-06,8.230938e-05,8.230938e-05
170,0.0014187305,5.8120463e-06,9.837647e-05,9.837647e-05
171,0.001425824,4.3524988e-06,9.586639e-05,9.586639e-05
172,0.0015163955,6.0361162e-06,0.00010845513,0.00010845513
173,0.0016067965,5.953925e-06,0.00010855515,0.00010855515
174,0.0016243589,6.9980356e-06,0.00011061423,0.00011061423
175,0.0016877261,4.514509e-06,0.00011739875,0.00011739875
176,0.0017651621,6.316168e-06,0.00014040903,0.00014040903
177,0.0018038183,5.045152e-06,0.000119695964,0.000119695964
178,0.0018271888,5.9729937e-06,0.00013844385,0.00013844385
179,0.0019735622,4.0204895e-06,0.00012930503,0.00012930503
180,0.0020725986,5.4170287e-06,0.00014370654,0.00014370654
181,0.002084203,2.7453643e-06,0.00013670676,0.00013670676
182,0.0023043456,4.5473994e-06,0.00015613537,0.00015613537
183,0.0022520367,4.4218064e-06,0.00016102569,0.00016102569
184,0.0023739042,3.1673264e-06,0.0001673174,0.0001673174
185,0.0023917141,5.3726085e-06,0.00016418604,0.00016418604
186,0.002544233,6.513917e-06,0.00019555136,0.00019555136
187,0.0027136519,5.0304493e-06,0.00018296273,0.00018296273
188,0.0027690087,4.1442145e-06,0.00018861395,0.00018861395
189,0.0027601821,2.4267933e-06,0.00018081929,0.00018081929
190,0.0027647226,5.4475936e-06,0.00019092485,0.00019092485
191,0.0030881814,4.339933e-06,0.00019208167,0.00019208167
192,0.002991208,5.1114052e-06,0.00022958343,0.00022958343
193,0.003027233,5.425264e-06,0.0002289274,0.0002289274
194,0.0033352817,3.6703461e-06,0.00022350941,0.00022350941
195,0.003240338,6.4419887e-06,0.00023690356,0.00023690356
196,0.0035604052,3.993673e-06,0.0002491423,0.0002491423
197,0.0035551158,4.369195e-06,0.00024224726,0.00024224726
198,0.0036398657,4.7484796e-06,0.0002492518,0.0002492518
199,0.003763059,4.8057914e-06,0.00025053526,0.00025053526


==> 1_Experiments/Results_and_Report/Results_18/plot_data.csv <==
T,MSE_Real_vs_Pred,Accual_Loss_Real,Accual_Loss_Pred,Accual_Loss_Recur_Pred
3,5.7712327e-06,5.143584e-05,5.1626434e-05,0
4,1.1684908e-05,7.67318e-05,7.770638e-05,0
5,1.0070989e-05,8.449701e-05,8.518842e-05,0
6,4.811854e-06,8.857256e-05,8.815863e-05,0
7,8.979889e-06,0.00011902317,0.00012007709,0
8,1.5979827e-05,0.0001222606,0.00012286902,0
9,1.0945352e-05,0.00012673934,0.00012864015,0
10,1.3421805e-05,0.00014542941,0.00014924777,0
11,1.4099539e-05,0.00013294058,0.0001345699,0
12,1.8817442e-05,0.00014754513,0.00014406284,0
13,5.267982e-06,0.00013716474,0.0001403489,0
14,1.7564073e-05,0.00017364194,0.00017267272,0
15,1.0396898e-05,0.00016251096,0.00016685633,0
16,1.7758159e-05,0.00017023964,0.0001676303,0
17,1.3143895e-05,0.00022467207,0.00022396639,0
18,7.914765e-06,0.00019649808,0.00019618655,0
19,9.58996e-06,0.00025808965,0.00026068406,0
20,1.8193212e-05,0.0002079096,0.00020995704,0
21,1.544719e-05,0.00026451593,0.00027086164,0
22,1.966726e-05,0.00028347343,0.00028432734,0
23,8.078734e-06,0.00026093973,0.000261935,0
24,2.2770082e-05,0.0003228367,0.00032767057,0
25,1.4034085e-05,0.00028269307,0.00028611752,0
26,8.490638e-06,0.00026828313,0.00026812477,0
27,7.5694593e-06,0.00031023173,0.0003092002,0
28,2.2925655e-05,0.00033223562,0.00032972917,0
29,2.0832298e-05,0.00032201118,0.0003228921,0
30,1.3575981e-05,0.0003450107,0.00034907894,0
31,1.1717949e-05,0.00033755403,0.00033892106,0
32,2.2151125e-05,0.00036198337,0.00036028272,0
33,1.7256865e-05,0.0003636125,0.00036189152,0
34,2.2755698e-05,0.00042699205,0.00043187276,0
35,1.7861981e-05,0.00039971466,0.0003984802,0
36,2.0409809e-05,0.00040742126,0.00040848184,0
37,1.4688879e-05,0.00046609924,0.00046481955,0
38,2.5823747e-05,0.0004074919,0.00040883993,0
39,1.11190675e-05,0.0004596395,0.0004607565,0
40,1.9723515e-05,0.00042865184,0.00042804255,0
41,1.7660544e-05,0.00044888555,0.0004496002,0
42,2.1000928e-05,0.00045840803,0.00046220806,0
43,1.6364429e-05,0.00043345438,0.0004320053,0
44,1.52488965e-05,0.00044779436,0.00045302184,0
45,1.6999273e-05,0.00048846524,0.00048805823,0
46,1.7898934e-05,0.00049178896,0.00049390545,0
47,1.0037783e-05,0.00055138464,0.0005505789,0
48,1.5260779e-05,0.0005126017,0.0005136393,0
49,8.7671515e-06,0.0005176093,0.00052350195,0
50,1.7749953e-05,0.00053052825,0.0005320704,0
51,1.019914e-05,0.00051109795,0.00051275035,0
52,2.5354284e-05,0.0005813158,0.0005838237,0
53,1.5417381e-05,0.000564479,0.00056517014,0
54,2.2794095e-05,0.00057475,0.00057754695,0
55,1.0330169e-05,0.000575164,0.00057664467,0
56,1.789999e-05,0.0005638987,0.00056609424,0
57,1.813988e-05,0.00055331487,0.0005580454,0
58,2.6209642e-05,0.000631305,0.0006313148,0
59,1.3204029e-05,0.00059081777,0.0005896816,0
60,2.6791575e-05,0.00056877395,0.0005727742,0
61,1.5903352e-05,0.00060386857,0.0006007437,0
62,2.9404162e-05,0.0006423988,0.00064227096,0
63,1.2681589e-05,0.00059251825,0.000597846,0
64,2.947536e-05,0.00064799737,0.0006522844,0
65,2.683423e-05,0.00062919455,0.00063387485,0
66,2.2725177e-05,0.000604323,0.0006037087,0
67,1.6057971e-05,0.0006229935,0.00062412117,0
68,1.594982e-05,0.00061691384,0.0006166637,0
69,1.4301667e-05,0.0006470375,0.00064393063,0
70,2.4845638e-05,0.00065241934,0.0006509298,0
71,2.5673962e-05,0.00067991286,0.0006823984,0
72,3.5050507e-05,0.00067050173,0.00066615205,0
73,2.0038493e-05,0.000652652,0.00064686895,0
74,2.574549e-05,0.0006740785,0.000668779,0
75,2.5000394e-05,0.00066095096,0.00066097284,0
76,2.5990877e-05,0.0007053233,0.00070692686,0
77,2.8196344e-05,0.0006852517,0.00068561477,0
78,1.8645038e-05,0.0007136333,0.0007124187,0
79,1.8835728e-05,0.00071768527,0.00071703526,0
80,1.7333046e-05,0.0007772839,0.00077862624,0
81,2.2649081e-05,0.0007402338,0.0007385124,0
82,1.08643735e-05,0.00076732424,0.000767376,0
83,2.5936319e-05,0.00076628115,0.0007651625,0
84,1.6338785e-05,0.0007745759,0.000773861,0
85,2.340343e-05,0.0007894671,0.00078697025,0
86,2.9016835e-05,0.0008621255,0.0008603459,0
87,1.6542288e-05,0.00080537226,0.0008055802,0
88,1.7072049e-05,0.0009396721,0.0009453015,0
89,1.9687823e-05,0.00084390613,0.00084375363,0
90,2.5158275e-05,0.0008626374,0.00086126546,0
91,1.8013608e-05,0.00085854693,0.0008558441,0
92,2.1549093e-05,0.00087147707,0.00086917786,0
93,2.6418309e-05,0.00090084324,0.0009009796,0
94,1.7192537e-05,0.0009233665,0.0009183618,0
95,2.0198286e-05,0.0009357195,0.00093540637,0
96,2.7237835e-05,0.00092367973,0.00092530466,0
97,3.3200322e-05,0.00093836203,0.00093897275,0
98,2.4507652e-05,0.00096150406,0.00095540157,0
99,2.0153904e-05,0.0009609525,0.00096275477,0
100,2.40097e-05,0.0009974651,0.0009958014,0
101,2.3349932e-05,0.0010212702,0.0010143379,0
102,2.7238453e-05,0.000979885,0.0009744349,0
103,2.0950045e-05,0.000984523,0.0009814041,0
104,2.8967137e-05,0.0009952793,0.0009927871,0
105,1.7190674e-05,0.0009624896,0.0009570216,0
106,1.3901747e-05,0.0010265554,0.0010206139,0
107,2.450652e-05,0.0010184656,0.0010138993,0
108,3.1287356e-05,0.0009950402,0.0009899925,0
109,2.0755653e-05,0.0010330738,0.0010361326,0
110,2.7185088e-05,0.0009957178,0.0009906814,0
111,2.2102207e-05,0.0010517336,0.0010446955,0
112,3.2700358e-05,0.000983157,0.0009791665,0
113,3.0948715e-05,0.0010593483,0.0010521432,0
114,1.3524263e-05,0.0010122595,0.0010101625,0
115,3.21412e-05,0.0011035857,0.0010879027,0
116,2.0783162e-05,0.0010692368,0.0010607245,0
117,2.7416632e-05,0.0010719349,0.0010636236,0
118,2.3866729e-05,0.0011022474,0.0010979349,0
119,3.3675526e-05,0.0010437083,0.0010376441,0
120,1.4108949e-05,0.001128976,0.0011288744,0
121,2.9849352e-05,0.0010778174,0.0010666542,0
122,3.62004e-05,0.0012259706,0.0012102609,0
123,4.0153413e-05,0.0012110925,0.0011908546,0
124,3.14663e-05,0.0011993509,0.0011968407,0
125,1.8875624e-05,0.0012427468,0.0012350616,0
126,1.9136753e-05,0.001190174,0.0011877271,0
127,2.9938003e-05,0.0012497146,0.0012307566,0
128,2.0041869e-05,0.001217627,0.0012135959,0
129,2.662115e-05,0.001201231,0.00119189,0
130,3.297009e-05,0.0011828562,0.0011817344,0
131,2.7001244e-05,0.0012364319,0.0012237893,0
132,3.7591497e-05,0.0011767423,0.0011736667,0
133,3.519758e-05,0.0012338072,0.001227679,0
134,1.4086245e-05,0.0011995151,0.0011968832,0
135,1.7245406e-05,0.0011963822,0.00119199,0
136,2.781728e-05,0.0012033647,0.0011967516,0
137,2.9259923e-05,0.0012036009,0.0011886457,0
138,2.6461885e-05,0.0011522927,0.0011474264,0
139,3.7567796e-05,0.001182122,0.0011789354,0
140,4.5395154e-05,0.0012173557,0.0012138423,0
141,2.8738968e-05,0.0012104526,0.0012019507,0
142,3.95625e-05,0.0012869289,0.0012783228,0
143,3.357775e-05,0.0011893995,0.001171131,0
144,3.0617484e-05,0.0012359543,0.0012243808,0
145,3.0076932e-05,0.001223692,0.0012134848,0
146,3.5865287e-05,0.0012804297,0.0012736411,0
147,2.4848277e-05,0.001228124,0.0012246663,0
148,2.9908617e-05,0.0013095093,0.0012982233,0
149,2.8698503e-05,0.0013064371,0.0012962435,0
150,2.5804196e-05,0.0012573132,0.001247804,0
151,2.7029077e-05,0.0013386629,0.0013350616,0
152,2.85223e-05,0.0013289629,0.0013180057,0
153,2.1929618e-05,0.0013753456,0.0013711107,0
154,3.046409e-05,0.00135389,0.0013403877,0
155,2.8749922e-05,0.0013514326,0.0013385249,0
156,1.7625372e-05,0.0013623255,0.0013631711,0
157,2.6732185e-05,0.0014537338,0.0014455568,0
158,3.0740877e-05,0.0014370953,0.001425646,0
159,1.8927776e-05,0.0014699716,0.0014670616,0
160,4.632604e-05,0.0015752537,0.0015647601,0
161,3.7997106e-05,0.0015276875,0.001519778,0.0015197783
162,2.3116998e-05,0.0015664827,0.0015583443,0.0015583445
163,2.3297738e-05,0.0015285447,0.0015217495,0.0015217494
164,3.8342383e-05,0.0016374514,0.0016203587,0.0016203588
165,2.7235414e-05,0.001640691,0.0016358234,0.0016358234
166,2.6452144e-05,0.0016160075,0.0015965272,0.0015965272
167,3.1107353e-05,0.0015724372,0.0015740925,0.0015740923
168,2.3751107e-05,0.0017035045,0.0016884562,0.0016884563
169,2.5013012e-05,0.0016092665,0.0016039594,0.0016039595
170,1.5418731e-05,0.001620998,0.0016087153,0.0016087154
171,3.160292e-05,0.0016246449,0.0016124102,0.0016124101
172,3.591733e-05,0.0016543801,0.0016307456,0.0016307457
173,2.7117123e-05,0.0016959801,0.0016911762,0.0016911761
174,3.389218e-05,0.0017045392,0.0016883932,0.0016883932
175,3.0357747e-05,0.001749285,0.0017461668,0.0017461666
176,2.8619295e-05,0.0017503079,0.0017367657,0.0017367656
177,3.870905e-05,0.0017365813,0.001723583,0.0017235829
178,2.8610462e-05,0.0018399223,0.001819075,0.001819075
179,3.6800142e-05,0.0018581265,0.0018418111,0.0018418109
180,3.6986465e-05,0.0018248047,0.0018015268,0.0018015269
181,3.991764e-05,0.0018234066,0.00180259,0.00180259
182,4.7614158e-05,0.0018562196,0.0018520236,0.0018520238
183,2.6668768e-05,0.0018476411,0.0018441585,0.0018441583
184,3.564056e-05,0.0018910838,0.0018791392,0.0018791393
185,4.452842e-05,0.0018393964,0.0018229419,0.0018229419
186,4.1854946e-05,0.0018963427,0.0018668879,0.0018668881
187,3.517222e-05,0.0018726216,0.0018625805,0.0018625805
188,4.0906034e-05,0.0018918565,0.0018656665,0.0018656666
189,5.1379604e-05,0.0019320617,0.001918094,0.0019180939
190,4.645499e-05,0.0019055533,0.001897088,0.0018970881
191,1.6770022e-05,0.0018513963,0.0018370489,0.0018370489
192,4.111004e-05,0.0018515812,0.0018177539,0.001817754
193,3.2494485e-05,0.0018399112,0.0018321347,0.0018321347
194,3.0605053e-05,0.0018974474,0.0018831566,0.0018831566
195,3.1709133e-05,0.0019396759,0.0019267551,0.0019267551
196,2.3464017e-05,0.0019564782,0.0019511207,0.0019511208
197,4.4009124e-05,0.0018926628,0.0018660405,0.0018660404
198,2.7701843e-05,0.0019212647,0.0019124502,0.0019124503
199,3.661381e-05,0.0019656974,0.001948477,0.0019484771


==> 1_Experiments/Results_and_Report/Results_19/plot_data.csv <==
T,MSE_Real_vs_Pred,Accual_Loss_Real,Accual_Loss_Pred,Accual_Loss_Recur_Pred
3,0.018259695,0.00010301188,0.00072050735,0
4,0.017394353,7.173348e-05,0.00057097216,0
5,0.015795901,8.407193e-05,0.00055758085,0
6,0.013989409,5.9183472e-05,0.00052088225,0
7,0.012412312,4.6408895e-05,0.00049850775,0
8,0.010889816,2.3072165e-05,0.0004355928,0
9,0.00862679,1.3017786e-05,0.0004220211,0
10,0.009008743,9.827489e-06,0.00041144408,0
11,0.0077664354,5.9198255e-06,0.00040537617,0
12,0.0075999177,1.9646172e-06,0.00034514625,0
13,0.0062354645,1.329734e-06,0.000381825,0
14,0.005840814,6.682425e-07,0.0003305869,0
15,0.0057413015,3.5048092e-07,0.00034745218,0
16,0.005387991,3.362769e-07,0.00028250014,0
17,0.0050865356,3.4180053e-07,0.0003405639,0
18,0.0050068325,2.2639937e-07,0.0002789519,0
19,0.0046164035,3.9692762e-07,0.00029565988,0
20,0.004555371,2.6478213e-07,0.0002644747,0
21,0.0043325624,1.3447034e-07,0.00027176237,0
22,0.004295591,1.7373748e-07,0.00023949667,0
23,0.004141917,1.8292953e-07,0.000255555,0
24,0.0038602643,1.11466726e-07,0.00021788126,0
25,0.0037837112,1.2850441e-07,0.00024798233,0
26,0.0036161751,8.2215976e-08,0.0002159058,0
27,0.003557129,1.124941e-07,0.00020279705,0
28,0.0034233506,6.741747e-08,0.00020353432,0
29,0.003325392,9.087804e-08,0.00020103373,0
30,0.0031455618,7.961433e-08,0.00019283252,0
31,0.0030792833,8.3133486e-08,0.0001873697,0
32,0.0029621255,8.3017035e-08,0.00017445933,0
33,0.0029222544,4.7155755e-08,0.0001711669,0
34,0.0027486973,8.155648e-08,0.00016937916,0
35,0.0027124702,7.362979e-08,0.00016330843,0
36,0.002629961,2.0004725e-07,0.00016261305,0
37,0.0026096741,1.16545856e-07,0.00016403843,0
38,0.0024481502,9.59169e-08,0.00015026773,0
39,0.0024036616,1.2192066e-07,0.00015112374,0
40,0.0023700322,6.0622625e-08,0.00015126464,0
41,0.0022974622,7.286192e-08,0.00013052965,0
42,0.00219062,7.0587866e-08,0.00014673239,0
43,0.002163343,7.980667e-08,0.00012642438,0
44,0.002144444,8.064699e-08,0.00014009509,0
45,0.0020498112,1.4243442e-07,0.00011378134,0
46,0.0019987694,6.403229e-08,0.00012177225,0
47,0.001966376,1.0686164e-07,0.00011112941,0
48,0.0018844603,8.5898385e-08,0.00012125467,0
49,0.001837255,4.6900194e-08,0.00011221992,0
50,0.0017808828,6.902869e-08,0.00011167659,0
51,0.0017093478,4.4417764e-08,0.00010542137,0
52,0.0016567007,1.4625526e-07,0.000104704864,0
53,0.0016273363,2.4822734e-07,0.00010033933,0
54,0.0016169213,9.76026e-08,0.000103473016,0
55,0.0015600934,6.839711e-08,9.968192e-05,0
56,0.0015031159,6.795251e-08,9.118559e-05,0
57,0.0014918109,4.6513406e-08,9.982494e-05,0
58,0.0014249372,5.727009e-08,8.578961e-05,0
59,0.0014226726,8.460577e-08,9.2461574e-05,0
60,0.0013895497,9.6939864e-08,8.204565e-05,0
61,0.0013102231,1.4476836e-07,8.481669e-05,0
62,0.0012479492,4.4786162e-08,7.9479e-05,0
63,0.0012106776,7.0943166e-08,7.7953206e-05,0
64,0.0012172016,5.5118303e-08,7.566398e-05,0
65,0.0011770175,5.6413754e-08,7.22258e-05,0
66,0.0011279039,3.638961e-08,7.022669e-05,0
67,0.001109624,5.3763507e-08,6.850675e-05,0
68,0.0010511384,8.2471836e-08,6.3864376e-05,0
69,0.0010194059,8.376076e-08,6.3405874e-05,0
70,0.0010055623,5.517588e-08,6.308924e-05,0
71,0.00097415055,7.8303046e-08,6.562055e-05,0
72,0.00094262086,1.0863856e-07,5.8295554e-05,0
73,0.00091555424,5.0026383e-08,5.748849e-05,0
74,0.0008989538,2.9402628e-08,5.4999193e-05,0
75,0.0008422441,7.933263e-08,5.0117233e-05,0
76,0.00085485884,1.18428986e-07,5.121386e-05,0
77,0.0008000049,4.2611255e-08,4.999215e-05,0
78,0.00079252414,9.787892e-08,4.9180726e-05,0
79,0.0007584206,6.604026e-08,4.5747853e-05,0
80,0.0007331373,6.294945e-08,4.4534452e-05,0
81,0.00069390784,3.8978666e-08,4.310538e-05,0
82,0.00067833695,3.0643502e-08,4.165146e-05,0
83,0.00065230596,7.1123985e-08,3.9361763e-05,0
84,0.00063926406,7.868471e-08,4.081563e-05,0
85,0.00060908066,1.02643526e-07,3.6486388e-05,0
86,0.00057131035,3.3996976e-08,3.6072142e-05,0
87,0.0005474965,1.0661662e-07,3.5163706e-05,0
88,0.000532145,2.3858053e-08,3.422247e-05,0
89,0.0005034314,2.728551e-08,3.2144606e-05,0
90,0.00048118457,1.004986e-07,3.075094e-05,0
91,0.00046519807,3.342167e-08,3.1038606e-05,0
92,0.00046134376,4.8521812e-08,2.8093877e-05,0
93,0.0004076169,8.471621e-08,2.8146884e-05,0
94,0.00043475896,5.7755628e-08,2.595277e-05,0
95,0.00039686236,7.2285886e-08,2.6779715e-05,0
96,0.00038565334,3.1630815e-08,2.3374549e-05,0
97,0.00036729104,9.731664e-08,2.3921855e-05,0
98,0.00033817918,8.190127e-08,2.1072135e-05,0
99,0.00032659597,4.1784062e-08,2.157824e-05,0
100,0.00032438684,4.2377874e-08,1.938406e-05,0
101,0.0003041416,7.846846e-08,1.9401605e-05,0
102,0.00029960278,6.249745e-08,1.8237099e-05,0
103,0.00026877818,4.303584e-08,1.7750303e-05,0
104,0.00026881872,7.684994e-08,1.6976705e-05,0
105,0.00023560328,7.4267284e-08,1.6485841e-05,0
106,0.00023324606,8.853517e-08,1.4597966e-05,0
107,0.00023649095,5.1530726e-08,1.4443674e-05,0
108,0.00021846719,8.6779366e-08,1.3227806e-05,0
109,0.00019415557,7.3375325e-08,1.2855072e-05,0
110,0.00018820653,7.1607516e-08,1.1549531e-05,0
111,0.0001708522,7.1149756e-08,1.1446522e-05,0
112,0.00016301716,7.436768e-08,1.027815e-05,0
113,0.00015478894,5.8946476e-08,9.992258e-06,0
114,0.00014915188,5.261702e-08,9.162987e-06,0
115,0.00013892098,3.669508e-08,8.87996e-06,0
116,0.00013213677,3.8338843e-08,8.28698e-06,0
117,0.00011717258,5.8517656e-08,7.848969e-06,0
118,0.00011649672,4.2324164e-08,7.280149e-06,0
119,0.000110274996,3.0966106e-08,6.7615747e-06,0
120,9.997663e-05,1.8737685e-08,6.2199792e-06,0
121,9.163236e-05,2.9940132e-08,5.823592e-06,0
122,8.7825465e-05,3.6057465e-08,5.304693e-06,0
123,6.9807145e-05,6.626494e-08,4.9894225e-06,0
124,6.832038e-05,3.9852715e-08,4.6815435e-06,0
125,6.043122e-05,9.990301e-08,4.142726e-06,0
126,6.770843e-05,5.6555614e-08,3.857401e-06,0
127,5.489197e-05,4.2509512e-08,3.6884398e-06,0
128,6.2749416e-05,9.5405504e-08,3.1987424e-06,0
129,5.084014e-05,4.774404e-08,3.0147253e-06,0
130,4.1189713e-05,2.7412764e-08,2.7027625e-06,0
131,4.3373573e-05,3.2189547e-08,2.4309347e-06,0
132,3.7494112e-05,5.390661e-08,2.1519754e-06,0
133,3.25057e-05,5.0939896e-08,1.9769911e-06,0
134,3.130562e-05,3.8764274e-08,1.7658296e-06,0
135,2.723286e-05,2.3255458e-08,1.592671e-06,0
136,2.681844e-05,4.064406e-08,1.4871883e-06,0
137,2.7019447e-05,5.121681e-08,1.2259561e-06,0
138,2.681558e-05,6.85231e-08,1.2376073e-06,0
139,2.3265706e-05,4.3032234e-08,1.1649579e-06,0
140,2.0250343e-05,3.5407492e-08,9.777638e-07,0
141,1.9489005e-05,2.9597771e-08,1.1620746e-06,0
142,1.5874106e-05,5.091854e-08,8.940383e-07,0
143,1.665346e-05,3.8126224e-08,9.2077715e-07,0
144,1.628301e-05,8.7080224e-08,9.946851e-07,0
145,1.5594725e-05,3.505959e-08,8.3447003e-07,0
146,1.4620588e-05,3.4414896e-08,1.095576e-06,0
147,1.5048562e-05,6.512639e-08,9.98284e-07,0
148,1.4581493e-05,4.448675e-08,8.84276e-07,0
149,1.739083e-05,5.3193524e-08,1.0188837e-06,0
150,1.6691394e-05,5.0361486e-08,1.5375529e-06,0
151,1.6278766e-05,5.1425594e-08,1.0648106e-06,0
152,2.0676785e-05,2.7648888e-08,1.0593938e-06,0
153,2.1920656e-05,2.4719238e-08,1.4161495e-06,0
154,2.2808821e-05,2.580946e-08,1.2833689e-06,0
155,2.364625e-05,1.5140753e-08,1.3845184e-06,0
156,2.4892142e-05,4.187219e-08,1.3473406e-06,0
157,2.356135e-05,6.412168e-08,1.9485897e-06,0
158,2.9444813e-05,3.423488e-08,1.8478171e-06,0
159,3.1940843e-05,4.1268894e-08,2.138358e-06,0
160,3.583834e-05,5.124193e-08,2.430047e-06,0
161,4.143269e-05,3.7122266e-08,2.6249402e-06,2.6249402e-06
162,4.4158365e-05,3.4405932e-08,2.939411e-06,2.939411e-06
163,4.2019718e-05,1.852675e-08,2.4180092e-06,2.4180092e-06
164,4.7594116e-05,2.0460686e-08,3.228586e-06,3.228586e-06
165,5.1526087e-05,1.9625185e-08,2.8649697e-06,2.8649697e-06
166,5.339854e-05,5.6235507e-08,3.243244e-06,3.243244e-06
167,5.9965467e-05,1.555424e-08,3.5560126e-06,3.5560126e-06
168,6.476294e-05,9.520379e-08,3.4975976e-06,3.4975976e-06
169,7.127661e-05,5.3013586e-08,4.611455e-06,4.611455e-06
170,7.6622935e-05,6.054138e-08,3.8831517e-06,3.8831517e-06
171,7.449737e-05,2.6292845e-08,5.066319e-06,5.066319e-06
172,8.40937e-05,2.2368207e-08,4.0323166e-06,4.0323166e-06
173,8.246846e-05,2.3141265e-08,5.607771e-06,5.607771e-06
174,8.873888e-05,1.9505636e-08,5.870261e-06,5.870261e-06
175,9.113578e-05,2.0831413e-08,6.295761e-06,6.295761e-06
176,9.12429e-05,3.3309586e-08,6.0495963e-06,6.0495963e-06
177,9.961465e-05,2.9864818e-08,6.609354e-06,6.609354e-06
178,0.0001124899,2.5908971e-08,6.55436e-06,6.55436e-06
179,0.00011000713,2.6528248e-08,7.617456e-06,7.617456e-06
180,0.00011676823,4.9268625e-08,6.7446563e-06,6.7446563e-06
181,0.00012121839,2.6457963e-08,8.693231e-06,8.693231e-06
182,0.00012694157,2.3520524e-08,7.572781e-06,7.572781e-06
183,0.00012857687,4.6005248e-08,9.687972e-06,9.687972e-06
184,0.00013802467,6.853481e-08,8.291188e-06,8.291188e-06
185,0.00014134188,1.35162015e-08,9.834906e-06,9.834906e-06
186,0.00014546867,2.2412273e-08,8.604439e-06,8.604439e-06
187,0.00016132924,2.5606253e-08,1.1858635e-05,1.1858635e-05
188,0.00015777527,2.8729218e-08,8.742866e-06,8.742866e-06
189,0.00017200825,4.8312597e-08,1.196741e-05,1.196741e-05
190,0.00017700413,3.0586502e-08,1.0438232e-05,1.0438232e-05
191,0.00018133096,2.3232225e-08,1.2845966e-05,1.2845966e-05
192,0.00018387788,2.8000091e-08,1.2372669e-05,1.2372669e-05
193,0.00019042703,1.2993232e-08,1.1648511e-05,1.1648511e-05
194,0.0002162731,4.643792e-08,1.3209271e-05,1.3209271e-05
195,0.00020914768,2.9091604e-08,1.4097725e-05,1.4097725e-05
196,0.00020806337,2.5956831e-08,1.6107448e-05,1.6107448e-05
197,0.00022236188,2.6657775e-08,1.46131e-05,1.46131e-05
198,0.00024176754,3.819888e-08,1.9266074e-05,1.9266074e-05
199,0.00023551311,3.126925e-08,1.3257051e-05,1.3257051e-05


==> 1_Experiments/Results_and_Report/Results_2/plot_data.csv <==
T,MSE_Real_vs_Pred,Accual_Loss_Real,Accual_Loss_Pred,Accual_Loss_Recur_Pred
3,420.24298,8.903119e-05,27.018463,0
4,415.86197,0.00010459514,27.2029,0
5,416.42294,0.00011483397,26.794409,0
6,414.88992,0.00013440086,27.486105,0
7,416.5434,0.00020169691,27.03334,0
8,417.1381,0.00025478817,27.493467,0
9,419.13156,0.0003388067,27.3803,0
10,420.8416,0.0004843275,27.627214,0
11,423.00204,0.0005451413,27.626816,0
12,425.90067,0.00036858613,28.136208,0
13,428.54022,0.00019390031,28.261381,0
14,431.95306,9.362491e-05,28.36278,0
15,435.72876,0.0001146214,28.748623,0
16,440.1965,9.257539e-05,29.07496,0
17,444.57114,8.149304e-05,29.249393,0
18,449.27478,9.689531e-05,29.961338,0
19,453.86224,0.00011162076,30.00935,0
20,459.1124,0.0001934725,30.8771,0
21,464.26395,0.00022087777,30.823757,0
22,471.27252,0.00029677167,31.833475,0
23,477.37488,0.0005316824,31.752947,0
24,488.36517,0.00092230533,32.726532,0
25,500.7306,0.001344871,33.321835,0
26,520.22675,0.00215169,33.415646,0
27,550.74817,0.0036996386,37.838314,0
28,589.51434,0.0065525686,40.156612,0
29,650.45294,0.01178025,47.31659,0
30,712.361,0.022724962,52.186356,0
31,799.60803,0.041949295,61.786243,0
32,880.23315,0.07705167,61.467754,0
33,963.8355,0.13533325,68.25964,0
34,1035.5774,0.24387969,64.986786,0
35,1079.686,0.42908853,70.28431,0
36,1118.7025,0.7416218,65.19455,0
37,1128.6976,1.2516434,64.88611,0
38,1129.7112,2.1074607,58.479023,0
39,1121.3625,3.4689636,52.33623,0
40,1100.85,5.6573544,46.043884,0
41,1080.7712,9.04143,37.355,0
42,1053.4866,14.323914,31.155445,0
43,1028.3992,22.349436,24.221535,0
44,998.3471,34.523933,19.550285,0
45,968.08734,52.864624,17.040798,0
46,936.7721,80.20535,21.195744,0
47,907.2089,120.73446,33.68824,0
48,875.2149,180.65854,61.66219,0
49,844.7808,268.34653,111.581375,0
50,814.0516,396.58273,196.13947,0
51,783.39264,582.9962,331.86826,0
52,754.05505,853.50287,543.81775,0
53,723.43066,1244.5591,866.47516,0
54,694.45123,1808.978,1351.6377,0
55,665.64667,2620.874,2071.792,0
56,637.3359,3787.736,3132.3835,0
57,610.4821,5461.581,4683.179,0
58,582.9329,7859.3975,6938.317,0
59,556.7698,11290.308,10204.038,0
60,530.6389,16193.503,14916.416,0
61,505.75317,23194.777,21697.79,0
62,480.2922,33183.062,31432.496,0
63,456.27774,47426.05,45382.82,0
64,432.57584,67720.5,65340.77,0
65,409.602,96622.59,93856.55,0
66,386.98712,137768.64,134557.92,0
67,365.3871,196321.08,192600.73,0
68,344.11664,279614.28,275309.66,0
69,323.74844,398070.16,393096.22,0
70,303.90088,566489.8,560753.6,0
71,284.7859,805896.8,799292.8,0
72,266.07977,1146147.5,1138553.2,0
73,248.39827,1629649.8,1620932.0,0
74,231.11124,2316605.5,2306622.8,0
75,214.57076,3292541.5,3281119.8,0
76,198.5995,4678847.0,4665810.5,0
77,183.34773,6647932.5,6633093.0,0
78,168.70988,9444555.0,9427710.0,0
79,154.68985,13416297.0,13397207.0,0
80,141.2084,19056596.0,19035018.0,0
81,128.31982,27066020.0,27041720.0,0
82,116.38752,38439290.0,38411984.0,0
83,105.018974,54588572.0,54558004.0,0
84,94.59469,77518770.0,77484696.0,0
85,84.51051,110076330.0,110038584.0,0
86,75.03599,156302200.0,156260690.0,0
87,66.38051,221933890.0,221888340.0,0
88,58.47355,315115780.0,315066370.0,0
89,50.890713,447411550.0,447358370.0,0
90,44.168324,635236800.0,635180400.0,0
91,37.959854,901897300.0,901838340.0,0
92,32.71688,1280478700.0,1280417900.0,0
93,27.962742,1817952100.0,1817891100.0,0
94,24.06951,2580999000.0,2580940300.0,0
95,20.460974,3664287500.0,3664234200.0,0
96,17.829876,5202211000.0,5202166000.0,0
97,15.6145,7385560600.0,7385532400.0,0
98,14.3083725,10485197000.0,10485191000.0,0
99,13.474598,14885648000.0,14885673000.0,0
100,13.629108,21132804000.0,21132874000.0,0
101,14.126464,30001640000.0,30001766000.0,0
102,15.532744,42592350000.0,42592560000.0,0
103,17.487816,60466815000.0,60467126000.0,0
104,20.275923,85842360000.0,85842820000.0,0
105,23.50513,121866810000.0,121867450000.0,0
106,27.751047,173008950000.0,173009810000.0,0
107,32.44776,245612890000.0,245614050000.0,0
108,38.00778,348684900000.0,348686550000.0,0
109,44.02122,495010970000.0,495013000000.0,0
110,50.915707,702742270000.0,702745000000.0,0
111,58.284145,997647400000.0,997650800000.0,0
112,66.63651,1416308300000.0,1416312800000.0,0
113,75.49105,2010658400000.0,2010664400000.0,0
114,85.23676,2854424700000.0,2854432300000.0,0
115,95.541214,4052273900000.0,4052283000000.0,0
116,106.60468,5752794000000.0,5752805000000.0,0
117,118.21939,8166927500000.0,8166943000000.0,0
118,130.70659,11594139000000.0,11594157000000.0,0
119,143.80046,16459561000000.0,16459582000000.0,0
120,157.59961,23366728000000.0,23366757000000.0,0
121,172.04161,33172446000000.0,33172482000000.0,0
122,187.17355,47093075000000.0,47093117000000.0,0
123,203.09744,66855415000000.0,66855470000000.0,0
124,219.70479,94910880000000.0,94910970000000.0,0
125,237.19496,134739670000000.0,134739740000000.0,0
126,255.34401,191282360000000.0,191282460000000.0,0
127,274.0703,271552800000000.0,271552910000000.0,0
128,293.69125,385508240000000.0,385508350000000.0,0
129,313.731,547284260000000.0,547284500000000.0,0
130,334.64438,776948700000000.0,776948900000000.0,0
131,356.21362,1102990200000000.0,1102990600000000.0,0
132,378.46194,1565852900000000.0,1565853400000000.0,0
133,401.4234,2222953000000000.0,2222953200000000.0,0
134,425.25955,3155800800000000.0,3155801000000000.0,0
135,449.68176,4480112000000000.0,4480113000000000.0,0
136,474.9688,6360161000000000.0,6360162600000000.0,0
137,500.6946,9029163000000000.0,9029163000000000.0,0
138,527.2618,1.2818191e+16,1.2818191e+16,0
139,554.6129,1.8197263e+16,1.8197263e+16,0
140,582.6492,2.5833623e+16,2.5833623e+16,0
141,611.40704,3.667453e+16,3.6674532e+16,0
142,640.9898,5.206475e+16,5.2064753e+16,0
143,670.89355,7.391338e+16,7.391339e+16,0
144,701.9359,1.0493065e+17,1.04930655e+17,0
145,733.69257,1.4896412e+17,1.4896412e+17,0
146,766.0795,2.1147593e+17,2.1147593e+17,0
147,799.4261,3.0022038e+17,3.0022038e+17,0
148,833.1322,4.262059e+17,4.262059e+17,0
149,867.6933,6.050604e+17,6.050604e+17,0
150,903.1128,8.589698e+17,8.589698e+17,0
151,939.0713,1.219431e+18,1.219431e+18,0
152,976.0474,1.7311573e+18,1.7311573e+18,0
153,1013.17834,2.4576256e+18,2.4576256e+18,0
154,1051.4915,3.4889522e+18,3.4889522e+18,0
155,1090.259,4.9530673e+18,4.9530673e+18,0
156,1130.2231,7.0315896e+18,7.0315896e+18,0
157,1170.7396,9.982351e+18,9.982351e+18,0
158,1212.4554,1.4171378e+19,1.4171378e+19,0
159,1254.5388,2.0118303e+19,2.0118303e+19,0
160,1297.5306,2.8560817e+19,2.8560817e+19,0
161,1341.5957,4.054617e+19,4.054617e+19,4.054617e+19
162,1386.2092,5.7561105e+19,5.7561105e+19,5.7561105e+19
163,1431.8865,8.171623e+19,8.171623e+19,8.171623e+19
164,1478.3705,1.1600793e+20,1.1600793e+20,1.1600793e+20
165,1525.1229,1.6468987e+20,1.6468987e+20,1.6468987e+20
166,1573.0813,2.3380091e+20,2.3380091e+20,2.3380091e+20
167,1620.9633,3.3191385e+20,3.3191385e+20,3.3191385e+20
168,1668.9761,4.711993e+20,4.711993e+20,4.711993e+20
169,1718.4213,6.6893506e+20,6.6893506e+20,6.6893506e+20
170,1768.9453,9.4964914e+20,9.4964914e+20,9.4964914e+20
171,1819.6385,1.3481632e+21,1.3481632e+21,1.3481632e+21
172,1871.4194,1.9139109e+21,1.9139109e+21,1.9139109e+21
173,1924.5085,2.717071e+21,2.717071e+21,2.717071e+21
174,1978.5428,3.8572714e+21,3.8572714e+21,3.8572714e+21
175,2034.4514,5.475951e+21,5.475951e+21,5.475951e+21
176,2089.5823,7.773897e+21,7.773897e+21,7.773897e+21
177,2145.285,1.1036161e+22,1.1036161e+22,1.1036161e+22
178,2201.4568,1.5667413e+22,1.5667413e+22,1.5667413e+22
179,2259.2878,2.224214e+22,2.224214e+22,2.224214e+22
180,2316.7134,3.1575906e+22,3.1575906e+22,3.1575906e+22
181,2375.5469,4.4826525e+22,4.4826525e+22,4.4826525e+22
182,2435.1924,6.363768e+22,6.363768e+22,6.363768e+22
183,2495.3796,9.034281e+22,9.034281e+22,9.034281e+22
184,2557.1086,1.2825458e+23,1.2825458e+23,1.2825458e+23
185,2619.6865,1.8207576e+23,1.8207576e+23,1.8207576e+23
186,2682.731,2.5848266e+23,2.5848266e+23,2.5848266e+23
187,2747.9185,3.6695315e+23,3.6695315e+23,3.6695315e+23
188,2812.2493,5.2094265e+23,5.2094265e+23,5.2094265e+23
189,2878.701,7.395528e+23,7.395528e+23,7.395528e+23
190,2947.428,1.04990105e+24,1.04990105e+24,1.04990105e+24
191,3018.3562,1.4904852e+24,1.4904852e+24,1.4904852e+24
192,3092.0342,2.1159578e+24,2.1159578e+24,2.1159578e+24
193,3167.1907,3.0039053e+24,3.0039053e+24,3.0039053e+24
194,3245.6316,4.2644742e+24,4.2644742e+24,4.2644742e+24
195,3324.4236,6.0540323e+24,6.0540323e+24,6.0540323e+24
196,3404.9011,8.594567e+24,8.594567e+24,8.594567e+24
197,3486.4075,1.2201222e+25,1.2201222e+25,1.2201222e+25
198,3570.413,1.7321379e+25,1.7321379e+25,1.7321379e+25
199,3657.0212,2.4590185e+25,2.4590185e+25,2.4590185e+25


==> 1_Experiments/Results_and_Report/Results_20/plot_data.csv <==
T,MSE_Real_vs_Pred,Accual_Loss_Real,Accual_Loss_Pred,Accual_Loss_Recur_Pred
3,5.041507,0.0001785564,0.22831705,0
4,4.125251,9.100203e-05,0.18656066,0
5,3.5785627,7.875085e-05,0.14773554,0
6,3.1616597,8.15955e-05,0.13756828,0
7,2.813172,8.72412e-05,0.12164312,0
8,2.5604727,7.32054e-05,0.10541718,0
9,2.323305,6.804637e-05,0.10265162,0
10,2.1329865,0.00012431691,0.10031099,0
11,1.986188,6.4102125e-05,0.08951813,0
12,1.8322272,0.00013127542,0.09263353,0
13,1.7200582,7.990223e-05,0.08781485,0
14,1.621589,9.686296e-05,0.09325782,0
15,1.528355,0.0001003385,0.08009507,0
16,1.4692,0.0001616311,0.089511774,0
17,1.4007514,0.00010471597,0.07622369,0
18,1.3116511,0.00012531978,0.08352855,0
19,1.2652615,8.7381544e-05,0.07172963,0
20,1.1984622,8.486008e-05,0.07798987,0
21,1.1331358,0.00010846535,0.06516639,0
22,1.1058944,7.917955e-05,0.07196848,0
23,1.0605649,0.000106687796,0.0584375,0
24,1.0014375,0.00010979913,0.06440412,0
25,0.96010774,9.834163e-05,0.053905364,0
26,0.93556744,9.077355e-05,0.05899626,0
27,0.8901813,8.5321764e-05,0.050902564,0
28,0.8717093,8.329776e-05,0.051438577,0
29,0.83539104,9.341828e-05,0.04845489,0
30,0.8086201,6.0398048e-05,0.047711335,0
31,0.7790743,0.00010369314,0.047491137,0
32,0.7590285,0.000108838074,0.04229334,0
33,0.72475165,8.676045e-05,0.043539383,0
34,0.7125778,4.50045e-05,0.04004556,0
35,0.67907614,0.00011890455,0.04000334,0
36,0.6630235,6.321207e-05,0.03930428,0
37,0.64193314,7.244967e-05,0.038951516,0
38,0.622288,7.68789e-05,0.037157673,0
39,0.59883636,7.0138834e-05,0.036019884,0
40,0.58373475,5.311789e-05,0.03582987,0
41,0.55567145,5.9443006e-05,0.03303998,0
42,0.54244614,7.8828954e-05,0.032396246,0
43,0.52661335,8.832449e-05,0.030024204,0
44,0.51582575,0.00010611963,0.031940397,0
45,0.49186683,8.965134e-05,0.027897298,0
46,0.4767315,0.00014513911,0.032246042,0
47,0.459406,7.511841e-05,0.025632717,0
48,0.44765168,0.00012359311,0.029867502,0
49,0.43505177,0.000121881385,0.024232179,0
50,0.4204199,0.000121403056,0.027285539,0
51,0.40416148,9.127283e-05,0.022854444,0
52,0.39406678,7.561799e-05,0.025232423,0
53,0.38080117,0.00014143507,0.020296048,0
54,0.3654975,0.00012137817,0.023108847,0
55,0.35240635,6.620881e-05,0.019264037,0
56,0.3438825,9.8752724e-05,0.02135839,0
57,0.33381885,0.00010202374,0.018666519,0
58,0.31434047,0.000132373,0.019348871,0
59,0.31005853,0.000101368816,0.017832642,0
60,0.29581252,8.939334e-05,0.018527824,0
61,0.28924996,0.00010002969,0.01659723,0
62,0.2766221,8.0280995e-05,0.017273156,0
63,0.26398265,9.818803e-05,0.015520728,0
64,0.2601814,6.779396e-05,0.015491248,0
65,0.24744779,6.7210945e-05,0.014588592,0
66,0.2415343,8.18833e-05,0.014711082,0
67,0.23192401,7.599244e-05,0.013154702,0
68,0.21822996,5.314786e-05,0.01384867,0
69,0.21357206,6.9146525e-05,0.011860904,0
70,0.19951226,0.00010178376,0.013405819,0
71,0.19689657,8.209808e-05,0.011545728,0
72,0.18868618,6.6574925e-05,0.01203335,0
73,0.17982893,0.00012383067,0.01101125,0
74,0.17676711,4.627301e-05,0.010991894,0
75,0.16760768,8.876916e-05,0.010140981,0
76,0.16165778,7.7691446e-05,0.010204226,0
77,0.1546414,8.6771746e-05,0.009497205,0
78,0.14773801,0.00011195166,0.009130366,0
79,0.14299162,9.900571e-05,0.008594335,0
80,0.13727808,5.5199627e-05,0.008482635,0
81,0.12899846,6.836683e-05,0.0075965966,0
82,0.12383722,7.203127e-05,0.007765159,0
83,0.11942104,8.30194e-05,0.0067263115,0
84,0.114779085,9.161364e-05,0.0072157206,0
85,0.11021709,7.8239886e-05,0.0062485924,0
86,0.10837622,7.83615e-05,0.006667966,0
87,0.10142909,0.00011666731,0.0055034966,0
88,0.09760032,6.5347616e-05,0.0060435073,0
89,0.09506529,7.831414e-05,0.0052426467,0
90,0.0892189,0.0001470076,0.005433662,0
91,0.08616842,8.377478e-05,0.0046343985,0
92,0.0792407,8.692651e-05,0.0048014903,0
93,0.07725553,7.7019584e-05,0.0041446444,0
94,0.073113345,0.000105604115,0.0045636185,0
95,0.071856655,6.358428e-05,0.0039988505,0
96,0.0684588,5.312423e-05,0.0038773692,0
97,0.0656577,9.027857e-05,0.0035843337,0
98,0.061264064,0.000101302896,0.0035258336,0
99,0.05818316,6.5556575e-05,0.003217704,0
100,0.0543425,0.00011879124,0.0031924264,0
101,0.05358789,7.988184e-05,0.0029280835,0
102,0.049199678,9.225906e-05,0.002767424,0
103,0.048699286,8.4712476e-05,0.0026755603,0
104,0.046701014,5.7257883e-05,0.002394611,0
105,0.044954672,0.00010920136,0.0022674075,0
106,0.041222222,0.0001024217,0.002128507,0
107,0.041463178,7.552596e-05,0.0020460624,0
108,0.040586974,8.179345e-05,0.00197845,0
109,0.03802469,0.0001486019,0.0018254169,0
110,0.036359932,8.238714e-05,0.0018286909,0
111,0.03490613,9.1655456e-05,0.0015934168,0
112,0.03273035,0.00010313923,0.0015673487,0
113,0.03187075,9.910584e-05,0.0014966124,0
114,0.030248,7.093931e-05,0.0014038228,0
115,0.029274696,5.6547677e-05,0.0012853787,0
116,0.027414462,8.246357e-05,0.0012205024,0
117,0.026497537,0.00011444616,0.0012008881,0
118,0.02668272,8.95815e-05,0.0011071198,0
119,0.024840178,5.9362934e-05,0.0010316852,0
120,0.02461271,7.749245e-05,0.0009868131,0
121,0.02363142,9.448322e-05,0.00089779333,0
122,0.022639195,5.449608e-05,0.00087895803,0
123,0.021382853,7.1124494e-05,0.00086357555,0
124,0.021903714,8.6696076e-05,0.0008884863,0
125,0.02316889,6.8509704e-05,0.0008763328,0
126,0.01991637,9.442782e-05,0.00080389646,0
127,0.021292333,9.749368e-05,0.00076453463,0
128,0.021208543,9.758086e-05,0.0007520237,0
129,0.020205047,0.000113104805,0.0008214076,0
130,0.020722887,9.7921395e-05,0.0007909518,0
131,0.02058194,0.00010107443,0.0007318031,0
132,0.019288633,9.0616464e-05,0.0007430598,0
133,0.020685254,8.540412e-05,0.00077505934,0
134,0.020451248,8.46978e-05,0.00075168954,0
135,0.02127776,0.000114453964,0.0008224108,0
136,0.02192091,0.00012211787,0.00084229093,0
137,0.021004256,0.0001191984,0.00086481415,0
138,0.021814633,0.00011447544,0.0008194352,0
139,0.021007644,4.6976278e-05,0.0008614286,0
140,0.023068277,6.0939674e-05,0.0008062332,0
141,0.023693595,6.0525257e-05,0.0008383139,0
142,0.023702636,5.8501977e-05,0.0009437368,0
143,0.023904057,4.7841975e-05,0.0008882814,0
144,0.025627311,0.00010393075,0.001003035,0
145,0.025605086,9.3018985e-05,0.0010028973,0
146,0.02650944,9.232716e-05,0.001061675,0
147,0.026920648,7.3662144e-05,0.0011027617,0
148,0.0278343,8.2489285e-05,0.0011859996,0
149,0.028920993,8.34619e-05,0.001218546,0
150,0.030154884,9.887834e-05,0.0014120626,0
151,0.031225877,8.655502e-05,0.0012890049,0
152,0.031128181,0.00011772929,0.001487323,0
153,0.03323074,0.00010055541,0.0014983071,0
154,0.033960693,6.066482e-05,0.0014981041,0
155,0.034922425,0.00010537974,0.0016217218,0
156,0.037291955,0.000111175126,0.0019621365,0
157,0.037141558,8.539138e-05,0.0017170303,0
158,0.038165502,7.59524e-05,0.0018816153,0
159,0.03874149,8.2818464e-05,0.0019644673,0
160,0.0413218,7.617432e-05,0.0021126994,0
161,0.042768486,9.961037e-05,0.0020667245,0.0020667245
162,0.045819376,7.266285e-05,0.0022471284,0.0022471284
163,0.045686547,0.00018001295,0.002400231,0.002400231
164,0.04550321,9.6046206e-05,0.0026375307,0.0026375307
165,0.048344333,0.00010350964,0.0024631608,0.0024631608
166,0.048342686,8.367614e-05,0.0025729504,0.0025729504
167,0.052392654,6.202816e-05,0.0024564518,0.0024564518
168,0.054475445,6.652339e-05,0.0026965505,0.0026965505
169,0.05367196,0.000112533475,0.0027316455,0.0027316455
170,0.053516686,6.21943e-05,0.0028043888,0.0028043888
171,0.05684885,0.00010036337,0.0027627202,0.0027627202
172,0.060001098,7.5094955e-05,0.003138379,0.003138379
173,0.060570706,8.020893e-05,0.0033931076,0.0033931076
174,0.06190807,9.0060224e-05,0.0035270383,0.0035270383
175,0.06117332,8.9429435e-05,0.0032595522,0.0032595522
176,0.06433181,8.009029e-05,0.0035849465,0.0035849465
177,0.06517306,6.845956e-05,0.003296791,0.003296791
178,0.06959181,0.00010686195,0.004166894,0.004166894
179,0.069172084,7.037153e-05,0.0039960872,0.0039960872
180,0.07237123,0.00010296303,0.0039045655,0.0039045655
181,0.0721608,6.599271e-05,0.0041871443,0.0041871443
182,0.07526011,0.000102578444,0.0043871035,0.0043871035
183,0.07782295,0.00010832806,0.0044709044,0.0044709044
184,0.078134954,5.8999485e-05,0.0045445114,0.0045445114
185,0.08185019,0.00011675255,0.005169547,0.005169547
186,0.08385801,0.000105649684,0.004875497,0.004875497
187,0.08516696,0.00011299864,0.005153419,0.005153419
188,0.08782058,6.504482e-05,0.005350914,0.005350914
189,0.08891291,0.000116837626,0.0056882547,0.0056882547
190,0.09065518,0.00010092569,0.005559457,0.005559457
191,0.09131014,9.7669676e-05,0.006325558,0.006325558
192,0.093174025,8.2559185e-05,0.0059669917,0.0059669917
193,0.09771264,7.625288e-05,0.0060260436,0.0060260436
194,0.09659958,8.6140375e-05,0.0062875287,0.0062875287
195,0.10033937,8.924034e-05,0.0064461767,0.0064461767
196,0.103427365,8.07647e-05,0.006457033,0.006457033
197,0.10318841,6.810656e-05,0.0065273545,0.0065273545
198,0.105660744,8.525678e-05,0.0065229596,0.0065229596
199,0.11131642,7.655083e-05,0.0064954837,0.0064954837


==> 1_Experiments/Results_and_Report/Results_21/plot_data.csv <==
T,MSE_Real_vs_Pred,Accual_Loss_Real,Accual_Loss_Pred,Accual_Loss_Recur_Pred
3,82561.18,0.00012189363,5375.476,0
4,78151.984,5.6034187e-05,5085.585,0
5,79762.54,0.00012670337,5181.692,0
6,75228.94,4.4968714e-05,4879.063,0
7,76815.87,6.002008e-05,4990.6924,0
8,62837.887,2.9580915e-05,4003.6348,0
9,73573.92,2.4500316e-05,4782.22,0
10,38944.91,4.723319e-06,2440.9792,0
11,65105.645,1.4897404e-05,4260.966,0
12,23277.691,3.1312338e-06,1345.6989,0
13,54715.965,1.4726304e-05,3575.2861,0
14,18757.01,3.0969982e-06,1053.77,0
15,49458.527,1.2620973e-05,3199.8918,0
16,21844.611,1.6502665e-05,1205.6945,0
17,50505.566,1.833553e-05,3266.4688,0
18,31220.574,1.3725395e-05,1846.449,0
19,55771.098,2.386927e-05,3593.0857,0
20,44437.58,8.669742e-06,2720.797,0
21,62219.125,1.987722e-05,4006.6306,0
22,57403.08,1.252187e-05,3596.74,0
23,67306.58,2.3395014e-05,4361.7183,0
24,66032.72,1.6538468e-05,4239.65,0
25,69985.77,2.1918042e-05,4538.711,0
26,69808.63,1.4467578e-05,4518.2715,0
27,70817.734,3.0860036e-05,4599.18,0
28,70742.88,2.6076239e-05,4591.2964,0
29,70872.805,3.7181726e-05,4603.853,0
30,70827.79,2.5399897e-05,4597.642,0
31,70855.195,4.4643944e-05,4602.5713,0
32,70933.77,4.8993556e-05,4604.4976,0
33,70874.85,5.481865e-05,4605.517,0
34,71000.15,7.745714e-05,4611.4473,0
35,70723.58,7.938778e-05,4596.886,0
36,70832.8,9.184826e-05,4603.2695,0
37,70365.65,0.0001441418,4575.5366,0
38,70571.234,8.996238e-05,4586.984,0
39,70035.664,0.000267604,4552.518,0
40,70400.16,0.00013054872,4576.008,0
41,69847.87,0.0003578284,4537.7456,0
42,70368.35,0.00023630886,4574.6255,0
43,69830.17,0.00065452623,4538.316,0
44,70361.52,0.0003691794,4571.9653,0
45,69924.15,0.001002688,4537.9385,0
46,70293.48,0.00062838045,4561.6094,0
47,69881.41,0.0015139811,4532.899,0
48,70246.07,0.0010693825,4552.0566,0
49,69918.58,0.00234148,4523.101,0
50,70389.24,0.0018319805,4552.9067,0
51,70222.9,0.0036326936,4530.49,0
52,70984.75,0.003550164,4577.828,0
53,71108.055,0.0055448534,4579.2266,0
54,72196.016,0.005866862,4653.7437,0
55,73238.49,0.008607241,4721.8306,0
56,75168.41,0.0076248385,4841.936,0
57,77559.555,0.01270264,5030.4316,0
58,80037.24,0.011362276,5192.439,0
59,82841.21,0.016458338,5382.2954,0
60,84468.836,0.0154216485,5495.79,0
61,85055.99,0.02152128,5534.971,0
62,83714.51,0.021799013,5441.7153,0
63,81737.81,0.027281253,5310.434,0
64,79888.875,0.029529478,5189.034,0
65,77717.125,0.036461122,5047.4463,0
66,75734.945,0.038825274,4917.8706,0
67,73443.98,0.046476174,4768.7393,0
68,71226.53,0.051301975,4630.9526,0
69,68896.9,0.05682566,4474.0723,0
70,66604.48,0.06102078,4327.976,0
71,64119.793,0.07101296,4163.335,0
72,61702.25,0.07528876,4008.935,0
73,59104.28,0.085565254,3836.9604,0
74,56594.5,0.09095365,3674.1655,0
75,53911.773,0.10639316,3495.0918,0
76,51292.168,0.11491194,3324.3105,0
77,48540.81,0.14333948,3138.3257,0
78,45833.812,0.16033863,2960.0757,0
79,43050.527,0.22782448,2768.107,0
80,40303.523,0.28412527,2583.5754,0
81,37536.32,0.47061768,2386.7842,0
82,34816.75,0.6719413,2197.8252,0
83,32128.477,1.2096717,1998.4281,0
84,29508.99,1.8864431,1807.4015,0
85,26956.209,3.3382514,1608.6675,0
86,24493.191,5.248165,1419.5819,0
87,22122.895,8.771628,1226.2736,0
88,19857.324,13.386283,1044.7181,0
89,17700.705,21.005728,863.53107,0
90,15659.019,30.74778,697.2534,0
91,13734.455,45.525124,537.1611,0
92,11930.51,63.9157,395.93967,0
93,10248.892,90.0558,267.90067,0
94,8691.305,121.81667,163.42186,0
95,7258.6636,164.73189,80.1044,0
96,5951.974,215.83174,25.76307,0
97,4773.3486,282.6589,1.4752549,0
98,3722.5806,361.3098,12.635496,0
99,2801.5454,461.92743,64.56476,0
100,2010.6107,579.99036,160.54759,0
101,1350.1012,729.1472,311.3911,0
102,820.49396,904.24854,518.69147,0
103,422.02335,1123.2253,799.82135,0
104,154.74911,1379.8732,1154.4581,0
105,18.806505,1696.3113,1606.5461,0
106,14.227235,2063.8909,2152.1177,0
107,141.0404,2507.9834,2820.2832,0
108,399.26242,3016.0347,3601.322,0
109,788.83075,3618.5647,4531.0337,0
110,1309.6602,4301.2773,5596.2593,0
111,1958.6349,5106.982,6846.5107,0
112,2726.7717,6028.5405,8272.605,0
113,3620.478,7118.6475,9941.956,0
114,4641.8423,8365.611,11844.054,0
115,5787.7544,9831.254,14052.9375,0
116,7061.828,11487.858,16538.602,0
117,8461.338,13396.492,19374.217,0
118,9986.536,15530.982,22529.262,0
119,11638.777,17985.598,26118.25,0
120,13418.936,20762.654,30144.611,0
121,15322.657,23981.668,34750.566,0
122,17353.686,27605.625,39892.38,0
123,19512.332,31721.95,45674.355,0
124,21797.387,36296.133,52053.344,0
125,24208.5,41513.625,59249.695,0
126,26744.195,47404.758,67296.49,0
127,29408.799,54109.086,76358.61,0
128,32199.975,61537.67,86325.9,0
129,35118.664,69908.195,97453.07,0
130,38163.355,79318.69,109850.375,0
131,41333.688,89973.97,123752.83,0
132,44631.516,101753.914,139013.83,0
133,48056.254,115009.65,156037.33,0
134,51609.34,129869.5,174965.03,0
135,55282.477,146488.03,195963.22,0
136,59088.957,164915.44,219086.64,0
137,63016.184,185694.08,244943.53,0
138,67075.04,208681.42,273362.62,0
139,71258.914,234401.11,304927.34,0
140,75568.77,263028.3,339822.62,0
141,80000.8,294888.84,378400.7,0
142,84560.63,330327.53,421037.44,0
143,89245.9,369778.62,468202.3,0
144,94060.664,413530.0,520200.5,0
145,98998.234,462252.75,577758.1,0
146,104063.3,516205.75,641141.8,0
147,109256.79,576204.44,711234.6,0
148,114568.52,642688.3,788488.06,0
149,120016.94,716383.06,873686.94,0
150,125587.06,798106.75,967690.5,0
151,131279.84,888749.06,1071440.8,0
152,137107.48,988768.75,1185411.1,0
153,143056.81,1099860.2,1311405.2,0
154,149132.53,1222717.1,1450135.2,0
155,155333.5,1358787.6,1603127.0,0
156,161659.7,1508954.2,1771286.0,0
157,168112.38,1675203.0,1956707.9,0
158,174688.2,1858720.2,2160609.5,0
159,181399.03,2061808.0,2385416.2,0
160,188233.64,2285924.5,2632615.0,0
161,195186.05,2533795.2,2905048.8,2905048.8
162,202211.52,2807201.2,3204493.5,3204493.5
163,209236.47,3109378.5,3534237.8,3534237.8
164,216367.78,3442534.5,3896641.5,3896641.5
165,223618.16,3810645.2,4295846.0,4295844.5
166,231009.25,4216323.5,4734541.0,4734510.5
167,238644.84,4664146.0,5217584.5,5217372.0
168,245441.8,5157653.0,5747275.5,5748048.0
169,248152.86,5702151.5,6324793.5,6332009.5
170,244148.5,6301990.0,6950310.5,6973696.5
171,232142.16,6963590.5,7626949.0,7679710.5
172,222448.77,7692221.5,8373645.0,8455425.0
173,254983.42,8495577.0,9262587.0,9308732.0
174,278401.4,9380088.0,10222134.0,10246178.0
175,296750.1,10354918.0,11267988.0,11277149.0
176,312373.47,11428019.0,12411672.0,12409727.0
177,325126.12,12610418.0,13663964.0,13655186.0
178,337251.28,13911688.0,15038016.0,15023246.0
179,342809.78,15344968.0,16536675.0,16527311.0
180,340433.78,16922152.0,18168068.0,18179450.0
181,331089.56,18658826.0,19947618.0,19995534.0
182,336516.4,20569428.0,21932734.0,21990208.0
183,360462.62,22672878.0,24152916.0,24182708.0
184,412564.12,24986670.0,26650204.0,26590748.0
185,458363.72,27533218.0,29371386.0,29237102.0
186,490728.16,30333846.0,32332836.0,32143332.0
187,506318.3,33415908.0,35543616.0,35337196.0
188,521182.66,36805030.0,39058480.0,38844604.0
189,1356570.0,40533710.0,42932996.0,42698460.0
190,1264614900.0,44633332.0,47203372.0,46930492.0
191,1623426900000.0,49142988.0,51842424.0,51580256.0
192,1446850600000000.0,54100600.0,56919444.0,56686040.0
193,5.110774e+17,59553120.0,62611976.0,62295292.0
194,2.1609034e+19,65546944.0,68830880.0,68454856.0
195,7.022626e+22,72138120.0,75745260.0,75221330.0
196,2.2220766e+25,79382350.0,83065200.0,82650880.0
197,3.3006036e+27,87347730.0,91297590.0,90812220.0
198,9.428236e+29,96101656.0,100443720.0,99773270.0
199,3.938238e+32,105725460.0,110186490.0,109616050.0


==> 1_Experiments/Results_and_Report/Results_22/plot_data.csv <==
T,MSE_Real_vs_Pred,Accual_Loss_Real,Accual_Loss_Pred,Accual_Loss_Recur_Pred
3,4.311925,0.00040268077,0.21928807,0
4,3.9641392,0.00017038401,0.20957987,0
5,3.7843313,0.00017199997,0.22096878,0
6,3.5517263,0.00022778685,0.19515337,0
7,3.464871,0.0002302236,0.20034714,0
8,3.2846582,0.00028565965,0.18417433,0
9,3.1573482,0.00023442073,0.18937837,0
10,3.075851,0.00010999011,0.18748741,0
11,2.9583266,0.00019825152,0.17626233,0
12,2.888088,0.00030108902,0.16617171,0
13,2.767729,0.00017063733,0.1654336,0
14,2.703712,0.00031431302,0.15768635,0
15,2.6121953,0.00020125846,0.15207776,0
16,2.5400405,0.0002765647,0.15448338,0
17,2.4761221,0.0003923147,0.14087306,0
18,2.3873694,0.00035163612,0.14846577,0
19,2.3422155,0.00027058984,0.13610247,0
20,2.2775402,0.00025604162,0.14112118,0
21,2.227829,0.00036313845,0.12599887,0
22,2.167992,0.00024238932,0.13326025,0
23,2.0961745,0.0002627527,0.12611273,0
24,2.016951,0.00019469528,0.1269794,0
25,1.992378,0.00039749415,0.11783407,0
26,1.935316,0.00039461974,0.12094412,0
27,1.8724397,0.0003296185,0.10713729,0
28,1.8295544,0.00030799667,0.111125216,0
29,1.7820424,0.00024878152,0.10468908,0
30,1.7307539,0.00022948343,0.105528824,0
31,1.6894339,0.00037639082,0.104559764,0
32,1.6354957,0.00025451183,0.09939536,0
33,1.5904465,0.00022102449,0.096790045,0
34,1.5422336,0.0003608308,0.09832124,0
35,1.4955599,0.00026258896,0.090864055,0
36,1.4618409,0.00027177477,0.09290801,0
37,1.4183145,0.00028840118,0.084474124,0
38,1.3819268,0.00033840476,0.08797951,0
39,1.3347534,0.0003508145,0.08134738,0
40,1.3061591,0.00023373067,0.08171423,0
41,1.2605358,0.00032025223,0.07506545,0
42,1.2234825,0.0003147778,0.07276295,0
43,1.193549,0.0002808498,0.06717696,0
44,1.1411306,0.00042686122,0.06727372,0
45,1.1047261,0.00030289858,0.06009932,0
46,1.0765114,0.00031028854,0.06469039,0
47,1.0445564,0.0003869241,0.05705086,0
48,1.0173239,0.0002546685,0.06306882,0
49,0.9847491,0.00028445022,0.054750964,0
50,0.94091505,0.00041479754,0.05632212,0
51,0.9235396,0.0003369243,0.054667886,0
52,0.89293826,0.00039137842,0.054126907,0
53,0.868616,0.00028265052,0.05267292,0
54,0.8378759,0.0003052214,0.051160175,0
55,0.80254936,0.00026011482,0.04750694,0
56,0.7771732,0.00023188007,0.04876594,0
57,0.74509317,0.000270444,0.043491192,0
58,0.73444,0.00036697535,0.04672647,0
59,0.70682675,0.00032617344,0.041196883,0
60,0.6765607,0.0004220733,0.042274076,0
61,0.6527373,0.00019559603,0.039843317,0
62,0.6355003,0.0005092722,0.0394406,0
63,0.60832334,0.00022763202,0.03526856,0
64,0.58365035,0.00019899342,0.036107335,0
65,0.57749027,0.00026026246,0.03355562,0
66,0.5490554,0.00038715784,0.033857554,0
67,0.53697467,0.00034967196,0.030164823,0
68,0.51464987,0.00024194682,0.031241653,0
69,0.5027898,0.0002674135,0.028076481,0
70,0.4727961,0.00034559672,0.027575623,0
71,0.46326816,0.00028185145,0.02646459,0
72,0.44154155,0.00029875938,0.026043512,0
73,0.4346937,0.0003259606,0.02471364,0
74,0.42091587,0.00029479185,0.025474016,0
75,0.40245008,0.00018265532,0.023052476,0
76,0.3947991,0.0002837588,0.022054013,0
77,0.3680623,0.0004818352,0.019472478,0
78,0.36365214,0.00021032382,0.020350408,0
79,0.34126338,0.00032584165,0.019254535,0
80,0.32569978,0.00028148768,0.018317021,0
81,0.32498506,0.00036317515,0.017215954,0
82,0.3114458,0.00024576468,0.016322866,0
83,0.2944094,0.0002083,0.015905855,0
84,0.29193172,0.00032039027,0.016239934,0
85,0.2740922,0.0002492708,0.0139314905,0
86,0.26413536,0.00021421988,0.01502883,0
87,0.2523752,0.00019617764,0.0127414,0
88,0.25237957,0.00022297562,0.013605084,0
89,0.23559873,0.0002896151,0.011195529,0
90,0.2314385,0.00043429216,0.012452333,0
91,0.22083265,0.00030440246,0.01044805,0
92,0.21907152,0.00039436534,0.011914057,0
93,0.21122167,0.00024640272,0.009781931,0
94,0.19887392,0.0004197823,0.010519467,0
95,0.19355783,0.00040120014,0.008573139,0
96,0.18753171,0.00038454123,0.009789986,0
97,0.17842297,0.00021524321,0.008093664,0
98,0.17509928,0.00042837014,0.00903231,0
99,0.16852576,0.00028262121,0.0071976157,0
100,0.16457613,0.00036070557,0.008493024,0
101,0.15840025,0.00016559313,0.0062486785,0
102,0.15464155,0.00027867727,0.0076425304,0
103,0.15193786,0.00018748017,0.00614492,0
104,0.14759801,0.00020631874,0.0071368576,0
105,0.14379308,0.00022118563,0.0057042385,0
106,0.13670062,0.0002458858,0.0064160167,0
107,0.13783853,0.00024179109,0.0056235287,0
108,0.13473068,0.00029719234,0.005560104,0
109,0.13089299,0.00025039978,0.005013199,0
110,0.1294807,0.0004478502,0.005491621,0
111,0.12524785,0.00029219603,0.004631764,0
112,0.12434004,0.00028772486,0.0051709204,0
113,0.11745462,0.00025866626,0.0043434664,0
114,0.12297539,0.00041774823,0.0048297746,0
115,0.11391339,0.0004066977,0.004225045,0
116,0.11743328,0.00038245387,0.0045105186,0
117,0.110996544,0.00026849058,0.004248001,0
118,0.11794201,0.0003614824,0.004153129,0
119,0.117617615,0.0002414715,0.004232763,0
120,0.11300759,0.00056134124,0.004213632,0
121,0.116767794,0.00031685008,0.0041092066,0
122,0.11676777,0.00018234015,0.003708303,0
123,0.11681799,0.00045688255,0.0044312933,0
124,0.114524044,0.0005302047,0.0037783491,0
125,0.11746269,0.00039089142,0.004266797,0
126,0.1117263,0.00018040468,0.0039438126,0
127,0.1146664,0.00021786896,0.00457296,0
128,0.118149765,0.00025343845,0.003812568,0
129,0.11792981,0.00030056122,0.0044255294,0
130,0.119742684,0.00023998319,0.00414354,0
131,0.11757425,0.00022322846,0.004359469,0
132,0.122515686,0.00025474478,0.0040629935,0
133,0.120748915,0.0002440074,0.0049675154,0
134,0.12006143,0.00019486476,0.004132932,0
135,0.13029243,0.00020194054,0.004762731,0
136,0.12810689,0.00021056883,0.00453459,0
137,0.13460466,0.0002779237,0.005319925,0
138,0.13377522,0.00014821813,0.004637261,0
139,0.13670602,0.000293917,0.0053211297,0
140,0.13703689,0.0002401353,0.00511455,0
141,0.13933145,0.00030459822,0.0061926353,0
142,0.14453556,0.00023950996,0.004973447,0
143,0.14558096,0.00031429925,0.005973819,0
144,0.14633755,0.00026456022,0.0063167834,0
145,0.15227549,0.00027757417,0.006886643,0
146,0.15752377,0.00030627643,0.0069086724,0
147,0.15313652,0.00034405396,0.0073498883,0
148,0.16427353,0.00028106745,0.006310689,0
149,0.16257389,0.00046366913,0.007522819,0
150,0.16973643,0.0002825603,0.006321104,0
151,0.17145939,0.00037087974,0.008435993,0
152,0.17582107,0.0003328293,0.0069430373,0
153,0.18341298,0.0003333174,0.008292738,0
154,0.18182144,0.0003364827,0.008625568,0
155,0.18673769,0.00028281973,0.00882111,0
156,0.19298874,0.00032609553,0.007815948,0
157,0.19837101,0.00026173246,0.0098374635,0
158,0.2031492,0.00019495466,0.008689484,0
159,0.20566206,0.00030675516,0.009862046,0
160,0.20778093,0.00023669114,0.009955166,0
161,0.21292819,0.0002111217,0.010546051,0.010546051
162,0.21750806,0.0003518038,0.01021433,0.01021433
163,0.21950406,0.00035674984,0.011930405,0.011930405
164,0.23796342,0.00040274602,0.010577053,0.010577053
165,0.23680575,0.0003269242,0.012058201,0.012058201
166,0.22704093,0.00028071302,0.011009034,0.011009034
167,0.24934979,0.00037071703,0.013553746,0.013553746
168,0.25243658,0.0003793136,0.011710848,0.011710848
169,0.25697446,0.00042430375,0.013839744,0.013839744
170,0.26182255,0.00046551338,0.014136139,0.014136139
171,0.26773438,0.00025015612,0.014407834,0.014407834
172,0.26636708,0.00035242806,0.012482341,0.012482341
173,0.27074942,0.00026505467,0.014520392,0.014520392
174,0.27705988,0.000332449,0.01376139,0.01376139
175,0.28479338,0.00021064204,0.015574512,0.015574512
176,0.2923971,0.00031607013,0.015854303,0.015854303
177,0.29705158,0.0004032621,0.016844021,0.016844021
178,0.30015928,0.0003102352,0.015367017,0.015367017
179,0.307686,0.0004142266,0.017157556,0.017157556
180,0.30789334,0.00026778417,0.016516404,0.016516404
181,0.31454816,0.00033603518,0.017326137,0.017326137
182,0.3281923,0.0002657192,0.016267877,0.016267877
183,0.33797646,0.0005953547,0.019277776,0.019277776
184,0.34461704,0.0003745377,0.017661957,0.017661957
185,0.34869814,0.00036133215,0.018650075,0.018650075
186,0.35345456,0.00025492272,0.018477496,0.018477496
187,0.36022392,0.00018948536,0.01970639,0.01970639
188,0.36312097,0.00031925793,0.018620817,0.018620817
189,0.37474164,0.00021784104,0.019726146,0.019726146
190,0.36932826,0.0003869874,0.019846715,0.019846715
191,0.38706827,0.00023799563,0.020612413,0.020612413
192,0.38956672,0.00018197356,0.021705646,0.021705646
193,0.40508342,0.00022135465,0.022176854,0.022176854
194,0.39428672,0.00022391847,0.021438137,0.021438137
195,0.41142747,0.00035229445,0.023417255,0.023417255
196,0.4157823,0.0003130505,0.02265663,0.02265663
197,0.4185372,0.00034478016,0.024598116,0.024598116
198,0.432892,0.0005296765,0.026606973,0.026606973
199,0.43898678,0.00055132015,0.025998648,0.025998648


==> 1_Experiments/Results_and_Report/Results_23/plot_data.csv <==
T,MSE_Real_vs_Pred,Accual_Loss_Real,Accual_Loss_Pred,Accual_Loss_Recur_Pred
3,0.20268996,6.5906366e-05,0.010026338,0
4,0.17594308,0.00012541561,0.01026618,0
5,0.1966836,0.00011615104,0.010226123,0
6,0.18537645,0.00016969297,0.010285041,0
7,0.20176125,0.00014955537,0.010504468,0
8,0.18075101,0.000120403274,0.010257795,0
9,0.18494073,7.935906e-05,0.01133622,0
10,0.16908121,4.1337236e-05,0.010395747,0
11,0.16919361,6.881687e-06,0.01084038,0
12,0.15919173,2.6279863e-06,0.010656191,0
13,0.16240326,4.6540335e-06,0.010436414,0
14,0.15430884,1.6025133e-06,0.010286519,0
15,0.15902314,2.535821e-06,0.01039336,0
16,0.14869931,1.7482027e-06,0.010347659,0
17,0.15354276,1.2996991e-06,0.010249645,0
18,0.14379537,7.9244523e-07,0.009782513,0
19,0.14769389,1.1637783e-06,0.010199264,0
20,0.13855742,1.7956773e-06,0.009653088,0
21,0.14281836,1.616467e-06,0.009733279,0
22,0.13379411,1.2633598e-06,0.008925739,0
23,0.13706265,1.8396028e-06,0.009429188,0
24,0.12907067,7.478727e-07,0.008433618,0
25,0.13190047,1.3457209e-06,0.008748979,0
26,0.12523977,1.130861e-06,0.008076861,0
27,0.12630232,1.0013011e-06,0.008490304,0
28,0.11995432,1.4969874e-06,0.007739327,0
29,0.12223279,1.1918199e-06,0.007949908,0
30,0.11629441,2.3320783e-06,0.007525024,0
31,0.11734986,5.659287e-07,0.0075772875,0
32,0.110857844,9.729426e-07,0.0074011036,0
33,0.11189262,1.082659e-06,0.007133641,0
34,0.10673663,1.0326014e-06,0.006805384,0
35,0.10753615,1.4563274e-06,0.006848061,0
36,0.103355885,1.0901897e-06,0.0064065317,0
37,0.10267176,7.6042005e-07,0.00665513,0
38,0.09911806,9.465288e-07,0.006139809,0
39,0.10016838,1.3696032e-06,0.0063519906,0
40,0.09444811,1.0737757e-06,0.0058456594,0
41,0.095414504,9.240539e-07,0.0061877994,0
42,0.08955615,1.3878417e-06,0.00572981,0
43,0.09114662,4.4617047e-07,0.0058924593,0
44,0.086546786,1.3903141e-06,0.0056557576,0
45,0.087528616,1.434412e-06,0.005708587,0
46,0.08285415,1.21297e-06,0.005373894,0
47,0.08394643,1.0452719e-06,0.005473471,0
48,0.07869922,7.462024e-07,0.005139212,0
49,0.078846626,8.818728e-07,0.00508255,0
50,0.074728794,7.4129366e-07,0.0047861533,0
51,0.07554831,9.4798503e-07,0.004796208,0
52,0.071432516,9.571482e-07,0.0044816644,0
53,0.071877606,8.150019e-07,0.0045348797,0
54,0.06914075,1.5278916e-06,0.004280647,0
55,0.06828741,7.829537e-07,0.0042351764,0
56,0.065157525,5.5468325e-07,0.0040821433,0
57,0.06506433,6.9862386e-07,0.004079957,0
58,0.062422987,7.472756e-07,0.0037857206,0
59,0.061309554,8.933128e-07,0.0039959885,0
60,0.058980335,8.202849e-07,0.0036324,0
61,0.05821511,1.0680709e-06,0.003817882,0
62,0.055944186,9.363663e-07,0.0034674543,0
63,0.056473445,1.2049741e-06,0.0036388284,0
64,0.053323887,9.384222e-07,0.0032876323,0
65,0.052665293,6.3884556e-07,0.0034454209,0
66,0.050387926,9.4813095e-07,0.0030267832,0
67,0.04976665,5.1650534e-07,0.0032896458,0
68,0.047381733,5.447686e-07,0.002815245,0
69,0.046910096,8.732932e-07,0.0030954815,0
70,0.045325976,1.162942e-06,0.0026186684,0
71,0.044342227,5.2622545e-07,0.0028632984,0
72,0.042731553,1.1065497e-06,0.0026276102,0
73,0.04195776,8.2571614e-07,0.0027234259,0
74,0.03985042,8.863617e-07,0.0025198106,0
75,0.039327264,7.1217715e-07,0.002658741,0
76,0.0377134,5.574606e-07,0.0023861022,0
77,0.037836816,6.4688584e-07,0.0025364624,0
78,0.03531312,6.599004e-07,0.0022132043,0
79,0.03502628,6.292168e-07,0.0024611917,0
80,0.03313059,8.030579e-07,0.002194568,0
81,0.03286268,7.278076e-07,0.0022856588,0
82,0.0317829,8.7400497e-07,0.0020465683,0
83,0.03123805,8.184859e-07,0.0021263892,0
84,0.029134717,9.3799315e-07,0.0019890307,0
85,0.028931525,7.7193874e-07,0.0019808477,0
86,0.027532874,1.2268154e-06,0.0018548146,0
87,0.026941352,7.9868056e-07,0.0018436873,0
88,0.025686314,5.123266e-07,0.0017593836,0
89,0.02506275,6.32305e-07,0.0017478641,0
90,0.024354268,6.1969394e-07,0.0016539334,0
91,0.02332885,9.301514e-07,0.0016170711,0
92,0.02212384,8.143735e-07,0.0015563952,0
93,0.021826286,6.012579e-07,0.0014882314,0
94,0.02083667,6.926694e-07,0.0014493103,0
95,0.02031205,6.0225085e-07,0.0013815515,0
96,0.01973922,8.3544626e-07,0.0013288821,0
97,0.018810434,5.331292e-07,0.0012410666,0
98,0.017797278,4.8475755e-07,0.001224726,0
99,0.017423857,9.0408304e-07,0.0011514834,0
100,0.01653643,6.236748e-07,0.0011090015,0
101,0.016041707,8.452385e-07,0.0010627684,0
102,0.0147849275,8.3773733e-07,0.0010078322,0
103,0.01457744,7.1146025e-07,0.0009632124,0
104,0.013828897,9.21027e-07,0.0009237779,0
105,0.01368463,7.29538e-07,0.0008911331,0
106,0.012579448,6.180601e-07,0.00083940366,0
107,0.012193605,9.560862e-07,0.00082807767,0
108,0.011623667,7.823375e-07,0.0007710292,0
109,0.010855881,8.6448824e-07,0.00075353007,0
110,0.010356594,6.32067e-07,0.0007008861,0
111,0.010318714,1.538941e-06,0.00067728595,0
112,0.009516308,4.601049e-07,0.00063128595,0
113,0.009299734,8.9993694e-07,0.000614237,0
114,0.008512269,7.061947e-07,0.0005624745,0
115,0.008519643,9.1239076e-07,0.00055086304,0
116,0.007813298,7.4511223e-07,0.000506948,0
117,0.007250173,8.372732e-07,0.0004882166,0
118,0.007004962,5.9612915e-07,0.00045110486,0
119,0.0067842645,6.494176e-07,0.0004350385,0
120,0.006062476,8.816036e-07,0.00039975793,0
121,0.0058167125,9.590011e-07,0.00038498844,0
122,0.00539967,4.6369044e-07,0.0003578337,0
123,0.005046123,6.4199156e-07,0.00033853715,0
124,0.0048160506,8.6866925e-07,0.00031622575,0
125,0.004323231,8.284566e-07,0.000298556,0
126,0.004217149,6.5263964e-07,0.00027913245,0
127,0.004120478,8.5416116e-07,0.00025806736,0
128,0.0037461186,6.113821e-07,0.00024134788,0
129,0.0033408955,8.484218e-07,0.00022282336,0
130,0.0032809651,7.30062e-07,0.00020771839,0
131,0.0030893933,9.643242e-07,0.00019043952,0
132,0.0026377852,7.0993536e-07,0.0001782644,0
133,0.0024457474,1.1169911e-06,0.00016277206,0
134,0.0023622436,6.436284e-07,0.00015114945,0
135,0.0022052806,1.1354809e-06,0.00013764745,0
136,0.002068158,8.4293504e-07,0.00012800632,0
137,0.0018964147,1.3253602e-06,0.00011495978,0
138,0.0020394728,1.6360543e-06,0.00010885392,0
139,0.0016001563,1.1749983e-06,9.562839e-05,0
140,0.0014829396,7.7369424e-07,9.513075e-05,0
141,0.0013722702,1.1313672e-06,8.0904654e-05,0
142,0.0013187339,1.2835148e-06,8.4024294e-05,0
143,0.0012829537,8.4777963e-07,6.97015e-05,0
144,0.0012515329,8.454718e-07,7.379092e-05,0
145,0.0011621966,7.7467746e-07,6.34387e-05,0
146,0.0012265919,8.5438796e-07,6.8015164e-05,0
147,0.0010722541,1.3495142e-06,5.876147e-05,0
148,0.0011647455,1.4493679e-06,6.558842e-05,0
149,0.0011419974,1.3755564e-06,5.440468e-05,0
150,0.0011332084,1.2685831e-06,6.4332555e-05,0
151,0.00115751,1.1519683e-06,5.448553e-05,0
152,0.0012259785,1.2276001e-06,6.715555e-05,0
153,0.0011773898,8.988605e-07,5.7111454e-05,0
154,0.0014400934,9.3486807e-07,6.912486e-05,0
155,0.0013929171,1.2927409e-06,6.224172e-05,0
156,0.0014605161,8.665231e-07,7.981247e-05,0
157,0.001594412,8.417331e-07,7.140835e-05,0
158,0.0017203949,7.589416e-07,9.027037e-05,0
159,0.0018769313,1.0977134e-06,8.529784e-05,0
160,0.001962805,1.0403223e-06,0.000107014945,0
161,0.0020473422,9.977804e-07,0.00010349976,0.00010349976
162,0.0022331567,1.2163209e-06,0.00012338933,0.00012338933
163,0.0024114493,1.379481e-06,0.00012758966,0.00012758966
164,0.0026530125,1.1830301e-06,0.00014795846,0.00014795846
165,0.002959853,1.2679723e-06,0.00015405352,0.00015405352
166,0.0029834844,1.065074e-06,0.00017767203,0.00017767203
167,0.0033091516,1.2342417e-06,0.00018711486,0.00018711486
168,0.0033778183,1.3744308e-06,0.0001959451,0.0001959451
169,0.0037395325,7.594768e-07,0.00021974013,0.00021974013
170,0.0038384832,9.908218e-07,0.00022510816,0.00022510816
171,0.004174268,1.3879096e-06,0.00025816268,0.00025816268
172,0.004488791,1.5393199e-06,0.00024877765,0.00024877765
173,0.0048544803,9.66005e-07,0.00030348523,0.00030348523
174,0.0049605197,1.2667208e-06,0.0002849889,0.0002849889
175,0.005543728,1.4352486e-06,0.0003475404,0.0003475404
176,0.0054827477,1.278337e-06,0.00032451536,0.00032451536
177,0.006013427,1.1243466e-06,0.00039395253,0.00039395253
178,0.006378509,1.2924827e-06,0.00037867765,0.00037867765
179,0.0067193587,1.3387538e-06,0.00044495892,0.00044495892
180,0.0069580325,1.5580753e-06,0.00042177236,0.00042177236
181,0.0076031964,1.1379742e-06,0.0004949624,0.0004949624
182,0.0074598035,1.4698345e-06,0.00046036378,0.00046036378
183,0.00798603,9.542678e-07,0.00055631466,0.00055631466
184,0.008402387,1.3961998e-06,0.0005184989,0.0005184989
185,0.009134128,1.7596338e-06,0.00061195064,0.00061195064
186,0.009501305,1.3146957e-06,0.0005886593,0.0005886593
187,0.009719669,1.0633694e-06,0.0006553322,0.0006553322
188,0.0102053685,1.1582324e-06,0.0006361974,0.0006361974
189,0.010675115,1.2707482e-06,0.0007106905,0.0007106905
190,0.010939641,1.3183427e-06,0.00068197,0.00068197
191,0.011481743,1.2197409e-06,0.00077744504,0.00077744504
192,0.011974105,2.2613783e-06,0.00075551047,0.00075551047
193,0.012442417,8.580213e-07,0.0008353017,0.0008353017
194,0.013077089,1.8255573e-06,0.00081189617,0.00081189617
195,0.013763114,9.99977e-07,0.00091124437,0.00091124437
196,0.014081697,8.86688e-07,0.0008949513,0.0008949513
197,0.014642314,1.5726591e-06,0.0010149362,0.0010149362
198,0.015071071,1.6399268e-06,0.0009336176,0.0009336176
199,0.015989972,9.833155e-07,0.0010943103,0.0010943103


==> 1_Experiments/Results_and_Report/Results_24/plot_data.csv <==
T,MSE_Real_vs_Pred,Accual_Loss_Real,Accual_Loss_Pred,Accual_Loss_Recur_Pred
3,7.2489467,0.00017146359,0.23475474,0
4,5.507464,4.7564914e-05,0.17849171,0
5,4.26735,3.4143213e-05,0.1489916,0
6,3.4063005,3.3765034e-05,0.11434333,0
7,2.775963,2.1398024e-05,0.09615957,0
8,2.300549,3.145407e-05,0.07668835,0
9,1.929884,3.6208865e-05,0.08081876,0
10,1.6039113,3.389524e-05,0.064616546,0
11,1.3798985,3.1050033e-05,0.064167075,0
12,1.1705351,2.9547862e-05,0.048605815,0
13,0.99917746,3.7503196e-05,0.050795235,0
14,0.8809671,2.535483e-05,0.03552556,0
15,0.76513314,2.2418693e-05,0.035891272,0
16,0.68579084,2.9919056e-05,0.028437829,0
17,0.60814804,3.3871205e-05,0.03499998,0
18,0.5630492,2.8842776e-05,0.029830376,0
19,0.51725256,3.0863383e-05,0.026561761,0
20,0.47099406,3.2128683e-05,0.026043285,0
21,0.43280038,3.2180455e-05,0.022842342,0
22,0.39863795,2.1227104e-05,0.021852273,0
23,0.37327197,2.2462435e-05,0.019601647,0
24,0.34873956,3.1298765e-05,0.01875713,0
25,0.32433048,1.6905191e-05,0.016573682,0
26,0.30706808,3.3592212e-05,0.017625373,0
27,0.2909648,1.6370279e-05,0.014973824,0
28,0.2744603,2.4017527e-05,0.016041951,0
29,0.2659321,2.9741563e-05,0.014673578,0
30,0.25152385,3.143121e-05,0.01433988,0
31,0.23911963,2.6746236e-05,0.014032269,0
32,0.23072153,2.4934447e-05,0.0133401705,0
33,0.21712247,2.8437413e-05,0.01263704,0
34,0.21215776,3.6087673e-05,0.012158301,0
35,0.20350583,1.8316381e-05,0.011823563,0
36,0.19430669,3.6320806e-05,0.011655421,0
37,0.18727179,2.6027004e-05,0.011071687,0
38,0.18167114,4.110955e-05,0.011004471,0
39,0.17563726,2.8858472e-05,0.010203695,0
40,0.16829672,2.6626607e-05,0.010224679,0
41,0.1608288,2.8174813e-05,0.009712357,0
42,0.1567015,3.4775865e-05,0.009747708,0
43,0.15074685,2.3379584e-05,0.0090739215,0
44,0.14656766,3.4106644e-05,0.00915017,0
45,0.1403562,2.3478655e-05,0.008369157,0
46,0.13598919,3.8331884e-05,0.008485979,0
47,0.1311126,2.643782e-05,0.0077169426,0
48,0.12674111,2.4871491e-05,0.007910965,0
49,0.12121391,3.0058029e-05,0.007209107,0
50,0.11740786,4.0649513e-05,0.0073323036,0
51,0.11344881,2.515596e-05,0.006702237,0
52,0.107924774,2.8172302e-05,0.006716985,0
53,0.10543777,2.4980844e-05,0.006235376,0
54,0.10096198,3.0833566e-05,0.0060390076,0
55,0.0981462,2.295195e-05,0.005830877,0
56,0.094957,3.927402e-05,0.005659094,0
57,0.09149527,2.525276e-05,0.0053589446,0
58,0.08579203,2.508226e-05,0.005593396,0
59,0.083808854,3.0331947e-05,0.004906278,0
60,0.079795495,1.881344e-05,0.0051303734,0
61,0.07922236,2.3131122e-05,0.004686006,0
62,0.074960016,3.1194824e-05,0.0047600684,0
63,0.07176458,3.234299e-05,0.004624187,0
64,0.06851752,2.335665e-05,0.0045132823,0
65,0.06695595,3.6398567e-05,0.0043989858,0
66,0.06504344,2.3529823e-05,0.0041774972,0
67,0.061296057,3.139958e-05,0.003986826,0
68,0.0597467,2.6252083e-05,0.003994221,0
69,0.05776751,2.8167784e-05,0.0035888585,0
70,0.05499339,3.6027734e-05,0.0036880646,0
71,0.05297429,3.591678e-05,0.0034239362,0
72,0.05107038,2.5091334e-05,0.0033896402,0
73,0.047158252,2.5664822e-05,0.003278992,0
74,0.0461796,2.252587e-05,0.0031562685,0
75,0.04445942,2.775169e-05,0.0029450546,0
76,0.043474477,2.2167065e-05,0.0029139535,0
77,0.040575754,2.0925429e-05,0.0028272313,0
78,0.038068254,2.126123e-05,0.0026656655,0
79,0.037126668,2.3896995e-05,0.002489227,0
80,0.036172777,2.7456097e-05,0.0025280963,0
81,0.03353463,1.8559607e-05,0.0023665878,0
82,0.03198053,4.1492374e-05,0.002398877,0
83,0.031159373,2.9884464e-05,0.0021972572,0
84,0.02955004,1.9622023e-05,0.002151826,0
85,0.028296415,1.7738908e-05,0.0019993063,0
86,0.026618294,1.9249763e-05,0.0019587986,0
87,0.026261032,2.067896e-05,0.001809323,0
88,0.024957223,2.6553917e-05,0.0017158228,0
89,0.023485461,2.0441617e-05,0.0016175391,0
90,0.02238938,1.9544077e-05,0.0014335917,0
91,0.02077304,2.3581839e-05,0.0015520817,0
92,0.019556161,1.6770258e-05,0.0013174452,0
93,0.018799672,2.6580425e-05,0.0013220704,0
94,0.01805314,2.5015474e-05,0.0012606886,0
95,0.01661211,1.7503293e-05,0.0011537392,0
96,0.015692512,1.8293227e-05,0.001139709,0
97,0.014722352,2.1168906e-05,0.0010086336,0
98,0.014101785,1.4327036e-05,0.00097189174,0
99,0.013385135,2.4457402e-05,0.0009076789,0
100,0.013100961,2.0154803e-05,0.0008371356,0
101,0.012089095,2.8556153e-05,0.0007827451,0
102,0.010704149,2.6232112e-05,0.0006762418,0
103,0.010633882,2.8916293e-05,0.00067984813,0
104,0.010033242,3.0840052e-05,0.0006190679,0
105,0.008907505,1.5527909e-05,0.000559857,0
106,0.009302956,2.5363557e-05,0.0005310324,0
107,0.008128887,2.7043785e-05,0.0004932037,0
108,0.007911393,2.9556673e-05,0.00045731623,0
109,0.0070253797,2.7849022e-05,0.00041940773,0
110,0.006813062,2.3463717e-05,0.00041192147,0
111,0.0063872295,1.934375e-05,0.00038748857,0
112,0.006256809,2.1901224e-05,0.00034596134,0
113,0.0054224557,1.810535e-05,0.0003345341,0
114,0.005085751,2.3830642e-05,0.00028731686,0
115,0.005120889,2.2212887e-05,0.00025319363,0
116,0.004660468,2.0956424e-05,0.00026033324,0
117,0.0039544944,1.9660254e-05,0.00023121275,0
118,0.0038748076,2.15437e-05,0.00021010626,0
119,0.0036729944,2.348584e-05,0.00018527864,0
120,0.0034226724,2.5101743e-05,0.00017502299,0
121,0.0031774556,2.3426346e-05,0.00017472338,0
122,0.003044399,3.3251534e-05,0.00015046426,0
123,0.0032067485,2.066841e-05,0.00015275304,0
124,0.0028444948,2.5511332e-05,0.00014760775,0
125,0.002764378,2.3044957e-05,0.00013214759,0
126,0.0025940798,3.294329e-05,0.000115244795,0
127,0.0022393644,2.5745301e-05,0.000117389965,0
128,0.00247887,3.2194177e-05,0.00012083299,0
129,0.0020972663,3.2632764e-05,0.000115174604,0
130,0.0021128182,2.853776e-05,0.00012407274,0
131,0.0022452332,2.940929e-05,0.000117916265,0
132,0.0024185558,2.5650023e-05,0.00011019384,0
133,0.0021671485,3.821967e-05,0.00012244929,0
134,0.0020191018,2.9944518e-05,0.00010864146,0
135,0.0021639706,2.6885282e-05,0.00010937629,0
136,0.002155066,2.6732958e-05,0.0001231391,0
137,0.0023408264,2.1697058e-05,0.00010847658,0
138,0.0026957914,2.907001e-05,0.0001300349,0
139,0.0023728951,1.7738437e-05,0.00012665421,0
140,0.002581785,2.301842e-05,0.0001293058,0
141,0.003093138,2.1406038e-05,0.00013873042,0
142,0.0025076715,2.5128937e-05,0.00014110854,0
143,0.0030150865,2.3580247e-05,0.0001461382,0
144,0.0029354305,2.9487392e-05,0.00015695696,0
145,0.0030911218,1.5947022e-05,0.00017628816,0
146,0.0034014438,3.318881e-05,0.00021296993,0
147,0.0036760734,1.8977973e-05,0.00019528449,0
148,0.0037042627,1.633132e-05,0.0002273088,0
149,0.0037473207,1.9375495e-05,0.00024323731,0
150,0.0040841466,1.8891704e-05,0.00021139736,0
151,0.0043516997,1.8004397e-05,0.00025485625,0
152,0.0046698474,2.871797e-05,0.0002639012,0
153,0.004649373,3.341993e-05,0.000282246,0
154,0.0049000285,2.0970858e-05,0.0002845334,0
155,0.005300079,3.5959383e-05,0.00032783928,0
156,0.0054159826,2.8484665e-05,0.00030443366,0
157,0.005756361,3.3692533e-05,0.0003369724,0
158,0.005785915,2.0702595e-05,0.00033416203,0
159,0.0063509606,2.0274101e-05,0.00036424334,0
160,0.0065970593,2.6299247e-05,0.00035545183,0
161,0.0069167293,3.1431002e-05,0.0004339132,0.0004339132
162,0.007136269,2.026132e-05,0.00037935498,0.00037935498
163,0.0073797205,2.2790138e-05,0.00039629173,0.00039629173
164,0.0077313217,3.5471323e-05,0.00046801716,0.00046801716
165,0.008025125,2.4122628e-05,0.00043875453,0.00043875453
166,0.008175143,2.4271087e-05,0.00043473972,0.00043473972
167,0.008678093,1.8746408e-05,0.00054459827,0.00054459827
168,0.008846489,2.0799718e-05,0.00047709784,0.00047709784
169,0.009414438,1.8735298e-05,0.0005061961,0.0005061961
170,0.00937002,1.663716e-05,0.00052293314,0.00052293314
171,0.0101034315,2.4686604e-05,0.0006583483,0.0006583483
172,0.010407887,2.7419377e-05,0.0005220632,0.0005220632
173,0.010828501,2.5746065e-05,0.0007112285,0.0007112285
174,0.011432936,2.803603e-05,0.0006802472,0.0006802472
175,0.011409695,2.2340468e-05,0.000644736,0.000644736
176,0.012196019,2.2847384e-05,0.000690642,0.000690642
177,0.012519894,2.3107594e-05,0.0006277759,0.0006277759
178,0.0132497605,1.9587196e-05,0.00073059014,0.00073059014
179,0.01340679,2.7129623e-05,0.0008481743,0.0008481743
180,0.014050897,2.4665196e-05,0.00076276297,0.00076276297
181,0.014246554,2.4775927e-05,0.0007829169,0.0007829169
182,0.014244506,1.6860657e-05,0.00071195036,0.00071195036
183,0.014759814,2.9473988e-05,0.00093140965,0.00093140965
184,0.015375454,1.4210646e-05,0.00090720376,0.00090720376
185,0.01524275,2.5606514e-05,0.0008733856,0.0008733856
186,0.016116465,2.5809875e-05,0.00091214734,0.00091214734
187,0.017024508,1.8885887e-05,0.0009332336,0.0009332336
188,0.017141065,2.032131e-05,0.00087529456,0.00087529456
189,0.017552378,2.3829092e-05,0.00092728215,0.00092728215
190,0.018185986,2.6335932e-05,0.000991947,0.000991947
191,0.01810913,2.0654696e-05,0.0010343151,0.0010343151
192,0.019308975,2.1923195e-05,0.0010428738,0.0010428738
193,0.019892948,1.9832678e-05,0.0010676347,0.0010676347
194,0.020294022,2.2383541e-05,0.001180188,0.001180188
195,0.020904718,2.113036e-05,0.0011080471,0.0011080471
196,0.021047669,2.3236369e-05,0.0010951373,0.0010951373
197,0.021995237,1.882365e-05,0.0011515622,0.0011515622
198,0.022084408,2.0180349e-05,0.0010976674,0.0010976674
199,0.022922067,3.0186398e-05,0.0012097224,0.0012097224


==> 1_Experiments/Results_and_Report/Results_3/plot_data.csv <==
T,MSE_Real_vs_Pred,Accual_Loss_Real,Accual_Loss_Pred,Accual_Loss_Recur_Pred
3,7.9644146,7.2709954e-05,0.52133167,0
4,7.657536,0.00010197428,0.49968475,0
5,7.806952,0.00014071357,0.50794274,0
6,7.51358,0.00013232243,0.48837712,0
7,7.5718217,0.00018465644,0.49366787,0
8,7.2990894,0.00022654317,0.47549352,0
9,7.3336377,0.00021055725,0.4783361,0
10,7.0693665,0.0002632777,0.45941117,0
11,7.103655,0.00026649173,0.4615845,0
12,6.8515577,0.00018093367,0.4466469,0
13,6.8599253,0.00010808112,0.44641083,0
14,6.6211553,3.854316e-05,0.43156692,0
15,6.616461,8.714327e-06,0.43263,0
16,6.392284,4.2054353e-06,0.41653067,0
17,6.39072,4.4595417e-06,0.41775358,0
18,6.1757736,2.5475706e-06,0.4034837,0
19,6.1698346,1.7608337e-06,0.40243763,0
20,5.9634805,2.3549467e-06,0.3885093,0
21,5.9549193,1.3884472e-06,0.3865004,0
22,5.756736,1.5166529e-06,0.37473598,0
23,5.7393007,1.8850612e-06,0.3726814,0
24,5.5496974,1.9580173e-06,0.36076397,0
25,5.536479,2.0887571e-06,0.36011046,0
26,5.3534203,2.4620954e-06,0.34869957,0
27,5.340385,2.011895e-06,0.3469611,0
28,5.1620817,2.1384012e-06,0.33690694,0
29,5.144443,1.1752871e-06,0.33347884,0
30,4.965873,2.2119946e-06,0.32476017,0
31,4.9448957,1.0257963e-06,0.32114238,0
32,4.774503,1.8997445e-06,0.3116918,0
33,4.755453,1.4967591e-06,0.30900562,0
34,4.59256,2.492953e-06,0.30053958,0
35,4.577564,2.1172725e-06,0.29782018,0
36,4.4225125,2.1377343e-06,0.28962752,0
37,4.392072,1.7695669e-06,0.28658625,0
38,4.244529,2.0434397e-06,0.27799395,0
39,4.222302,9.769255e-07,0.27446136,0
40,4.066321,3.029918e-06,0.26672855,0
41,4.0467587,1.3231204e-06,0.26276147,0
42,3.9087832,1.9463916e-06,0.25580055,0
43,3.8719952,1.7158937e-06,0.25236234,0
44,3.7420223,1.8968163e-06,0.24463989,0
45,3.7094033,1.4157807e-06,0.24162963,0
46,3.588053,2.267625e-06,0.23444082,0
47,3.5475025,1.016992e-06,0.23076585,0
48,3.424993,1.961717e-06,0.22430082,0
49,3.4006798,8.3896555e-07,0.22087803,0
50,3.2765331,1.5413567e-06,0.21429148,0
51,3.2415233,6.890947e-07,0.21130817,0
52,3.1289477,1.3791729e-06,0.20429784,0
53,3.0842347,1.6987503e-06,0.20087908,0
54,2.984346,2.2460576e-06,0.19499148,0
55,2.9484196,1.0935146e-06,0.19178084,0
56,2.8489492,1.2310389e-06,0.1858086,0
57,2.808185,8.136839e-07,0.18244764,0
58,2.7050827,1.2392045e-06,0.17656507,0
59,2.6621795,1.657641e-06,0.1736796,0
60,2.5786016,1.7167582e-06,0.16778336,0
61,2.5318177,1.1500787e-06,0.16494514,0
62,2.4490721,2.4131837e-06,0.15928431,0
63,2.4059558,1.2970326e-06,0.15647371,0
64,2.3235912,2.087373e-06,0.15123017,0
65,2.2777636,3.2872713e-06,0.14832266,0
66,2.200103,2.2462896e-06,0.14329849,0
67,2.1629798,1.856371e-06,0.13994716,0
68,2.076968,1.6970519e-06,0.13563855,0
69,2.0401506,1.2840256e-06,0.13250515,0
70,1.9604489,1.6003002e-06,0.12800558,0
71,1.9265583,1.219405e-06,0.12494504,0
72,1.8475815,1.8245147e-06,0.12068117,0
73,1.8094733,1.2065706e-06,0.11762751,0
74,1.7407712,1.3632027e-06,0.113527566,0
75,1.7031047,1.4796254e-06,0.11034147,0
76,1.6349725,1.2296961e-06,0.106691964,0
77,1.5942044,1.0898485e-06,0.1035669,0
78,1.5314465,1.2484132e-06,0.100015886,0
79,1.4960135,1.3316285e-06,0.09706923,0
80,1.4317337,1.1511679e-06,0.09348259,0
81,1.3924923,1.6912611e-06,0.09057979,0
82,1.3410585,1.7881696e-06,0.08736016,0
83,1.302282,1.4638553e-06,0.08455672,0
84,1.2476997,1.002279e-06,0.08114169,0
85,1.21116,1.0270729e-06,0.0785034,0
86,1.1579392,1.7888547e-06,0.075173594,0
87,1.1225159,1.0399422e-06,0.07283621,0
88,1.0755175,1.7515843e-06,0.06975996,0
89,1.0392909,1.0571265e-06,0.06736895,0
90,0.99411374,1.902141e-06,0.064503185,0
91,0.95901,1.8757712e-06,0.062191524,0
92,0.9118315,1.3129886e-06,0.059526347,0
93,0.87870526,2.0851407e-06,0.057198845,0
94,0.83885586,1.8454689e-06,0.054599565,0
95,0.8044102,9.622265e-07,0.05237051,0
96,0.7631124,1.2476338e-06,0.049902838,0
97,0.7324352,9.2771234e-07,0.047738925,0
98,0.697254,2.2539627e-06,0.04544105,0
99,0.6651223,1.3825687e-06,0.043342587,0
100,0.62962013,1.8208618e-06,0.041086435,0
101,0.60271007,1.4140867e-06,0.039137177,0
102,0.5668244,1.7930746e-06,0.03703679,0
103,0.5415047,9.240912e-07,0.035115734,0
104,0.5107594,1.2032986e-06,0.03322245,0
105,0.48224986,8.3953506e-07,0.031360816,0
106,0.45466003,1.07804e-06,0.02959732,0
107,0.42891887,9.88907e-07,0.027818365,0
108,0.40277827,1.0316437e-06,0.026199924,0
109,0.37655762,1.3010118e-06,0.024520822,0
110,0.35012677,1.6662801e-06,0.022999827,0
111,0.32820708,1.2599544e-06,0.021413919,0
112,0.30807763,1.54863e-06,0.019997692,0
113,0.28467003,1.2091452e-06,0.0185132,0
114,0.26623872,1.5948954e-06,0.017210308,0
115,0.24274841,1.2241373e-06,0.015848393,0
116,0.22286819,1.2170433e-06,0.014629154,0
117,0.20464611,1.5451485e-06,0.013375763,0
118,0.1889631,1.7823571e-06,0.012252225,0
119,0.17138329,1.0971486e-06,0.011119913,0
120,0.15489031,1.7344105e-06,0.010106578,0
121,0.13894308,1.4119976e-06,0.009080082,0
122,0.12524937,1.6641507e-06,0.0081691975,0
123,0.11094548,1.0273275e-06,0.00724254,0
124,0.09824682,1.5166554e-06,0.006451201,0
125,0.08596298,1.5449399e-06,0.005613404,0
126,0.076256655,2.4314204e-06,0.0048919246,0
127,0.06474126,1.7812382e-06,0.0042081503,0
128,0.055497333,2.3351708e-06,0.003582103,0
129,0.04588812,1.3748286e-06,0.0030012825,0
130,0.03868274,2.248205e-06,0.0024810496,0
131,0.029907271,1.3132552e-06,0.0020025964,0
132,0.024739934,1.5007134e-06,0.0015761639,0
133,0.017722521,1.7044014e-06,0.0012051346,0
134,0.013628165,1.8262211e-06,0.0008968922,0
135,0.009258032,1.1777353e-06,0.0006177339,0
136,0.0060029477,1.8355183e-06,0.00040958438,0
137,0.0035970728,1.2371647e-06,0.000241922,0
138,0.002311336,2.0330453e-06,0.00013216486,0
139,0.0011162455,2.4889025e-06,6.9724396e-05,0
140,0.0008915375,1.5395801e-06,6.144644e-05,0
141,0.0017123773,1.9676131e-06,0.00010402145,0
142,0.0028758564,2.18032e-06,0.00019543049,0
143,0.0055310586,1.5872411e-06,0.0003406637,0
144,0.008081735,2.1796238e-06,0.0005369332,0
145,0.012287956,1.8418938e-06,0.0007901853,0
146,0.01674672,1.8368028e-06,0.0010818118,0
147,0.022860734,2.089156e-06,0.0014276892,0
148,0.028069591,2.0848474e-06,0.0018494298,0
149,0.035455327,1.8233814e-06,0.0022951812,0
150,0.04232733,1.1276168e-06,0.0028212976,0
151,0.053550184,1.6858075e-06,0.0033400622,0
152,0.06045313,2.2744287e-06,0.003976379,0
153,0.071776696,2.101089e-06,0.004597907,0
154,0.08027826,2.110489e-06,0.005320868,0
155,0.09626801,2.0893763e-06,0.006069911,0
156,0.105639,2.1025728e-06,0.006883483,0
157,0.12164306,1.4348315e-06,0.0077298027,0
158,0.13227142,1.7950084e-06,0.008625599,0
159,0.14914334,2.3955702e-06,0.009602414,0
160,0.16172738,2.9537503e-06,0.010611654,0
161,0.1848191,2.3643117e-06,0.011606512,0.011606512
162,0.19536011,1.9959996e-06,0.012839973,0.012839973
163,0.21851015,1.591556e-06,0.013860421,0.013860421
164,0.2313827,2.2377476e-06,0.015201613,0.015201613
165,0.25549412,2.9661521e-06,0.016370349,0.016370349
166,0.27328503,2.6272476e-06,0.017846612,0.017846612
167,0.29910955,1.5128526e-06,0.019114356,0.019114356
168,0.3110873,2.5224897e-06,0.020626977,0.020626977
169,0.34388414,1.961396e-06,0.022052683,0.022052683
170,0.35900262,1.1751667e-06,0.023645373,0.023645373
171,0.3928768,1.9356985e-06,0.025233006,0.025233006
172,0.40835404,2.1239055e-06,0.026787462,0.026787462
173,0.4433006,1.8681764e-06,0.028542671,0.028542671
174,0.45900446,3.233509e-06,0.030197259,0.030197259
175,0.49979392,1.9579013e-06,0.03196274,0.03196274
176,0.51724124,1.4637167e-06,0.03378059,0.03378059
177,0.5584976,1.9999402e-06,0.035695124,0.035695124
178,0.57907444,2.210615e-06,0.037767965,0.037767965
179,0.6174792,1.5782152e-06,0.039566476,0.039566476
180,0.6360794,1.7386188e-06,0.041695353,0.041695353
181,0.68449897,2.5317493e-06,0.043811016,0.043811016
182,0.69755584,2.3656783e-06,0.04591449,0.04591449
183,0.74906296,1.5159181e-06,0.04799644,0.04799644
184,0.772643,2.944494e-06,0.0504598,0.0504598
185,0.81502956,3.517366e-06,0.05245325,0.05245325
186,0.8384433,1.5161656e-06,0.054985836,0.054985836
187,0.8910847,1.6730188e-06,0.057088528,0.057088528
188,0.9131415,1.6823003e-06,0.059853066,0.059853066
189,0.9728745,2.373254e-06,0.06172357,0.06172357
190,0.9869605,2.48515e-06,0.06484835,0.06484835
191,1.0485529,2.6111927e-06,0.06698157,0.06698157
192,1.072401,1.9223144e-06,0.07003809,0.07003809
193,1.1347708,2.2632196e-06,0.072357856,0.072357856
194,1.1570871,3.2703658e-06,0.075532906,0.075532906
195,1.2237308,3.1147126e-06,0.07757617,0.07757617
196,1.2374938,1.8443361e-06,0.080945514,0.080945514
197,1.3028493,2.7439364e-06,0.083365366,0.083365366
198,1.3321004,2.4366775e-06,0.08633121,0.08633121
199,1.4004933,1.5544986e-06,0.089324184,0.089324184


==> 1_Experiments/Results_and_Report/Results_4/plot_data.csv <==
T,MSE_Real_vs_Pred,Accual_Loss_Real,Accual_Loss_Pred,Accual_Loss_Recur_Pred
3,9.712047e-06,9.0990114e-05,9.011635e-05,0
4,1.4605454e-05,5.0669176e-05,4.9770664e-05,0
5,2.1743814e-05,0.000101210535,0.000100343794,0
6,2.7532707e-05,0.00010324641,0.0001048873,0
7,2.4148656e-05,0.000100059246,0.00010081134,0
8,5.509886e-06,0.00010252094,0.00010209506,0
9,1.8348544e-05,9.754116e-05,9.766572e-05,0
10,2.7339922e-05,0.000151889,0.00015373803,0
11,8.087062e-06,0.00010699564,0.000106839994,0
12,2.2421065e-05,0.0001612425,0.00016076997,0
13,2.2595515e-05,0.00015864805,0.00015818929,0
14,1.0079441e-05,0.00016241247,0.00016393172,0
15,1.8623306e-05,0.00019715753,0.0001945547,0
16,1.5212108e-05,0.00015821424,0.00015939376,0
17,2.5316893e-05,0.00019222002,0.00019038876,0
18,1.2743433e-05,0.00018374198,0.00018284905,0
19,1.9291592e-05,0.0001942154,0.00019269227,0
20,1.01572705e-05,0.00021597186,0.00021637495,0
21,2.2833334e-05,0.0002274298,0.0002232103,0
22,1.2964627e-05,0.00022276082,0.00023003513,0
23,1.7833314e-05,0.00026668966,0.00026330282,0
24,2.8260576e-05,0.00023103577,0.0002342693,0
25,2.9503813e-05,0.00026745666,0.00026530089,0
26,2.8675931e-05,0.00023347672,0.00023685087,0
27,3.2332064e-05,0.00025078218,0.00025065866,0
28,2.342603e-05,0.0002567284,0.00026456863,0
29,2.3003595e-05,0.000246956,0.00024342122,0
30,1.0960799e-05,0.0002975449,0.0002996164,0
31,1.5730151e-05,0.00025612724,0.00025812516,0
32,4.5487213e-05,0.0003699168,0.00036368993,0
33,1.9474744e-05,0.00032088882,0.0003208408,0
34,4.0622366e-05,0.00031227036,0.00030241875,0
35,3.5127716e-05,0.000313898,0.00031165537,0
36,1.177062e-05,0.00031580788,0.00031182278,0
37,2.6871467e-05,0.00038855782,0.00038494606,0
38,3.0320814e-05,0.00031016153,0.00031425874,0
39,1.9386816e-05,0.0003128754,0.0003116918,0
40,2.9000572e-05,0.000383226,0.00038051154,0
41,1.9655077e-05,0.0003610821,0.00035861222,0
42,2.9908435e-05,0.0003959682,0.00039165636,0
43,2.5332378e-05,0.0003519078,0.0003478448,0
44,2.017088e-05,0.0004052093,0.00040432528,0
45,2.4555355e-05,0.0003720215,0.00037274114,0
46,3.780336e-05,0.00042902294,0.00041898535,0
47,2.3034681e-05,0.00039726964,0.0003901852,0
48,2.7325843e-05,0.00039557234,0.00039453025,0
49,2.8790977e-05,0.00042814203,0.00042462465,0
50,2.7275542e-05,0.0003837413,0.00037880286,0
51,4.7149566e-05,0.00041688245,0.00041350533,0
52,3.254967e-05,0.00039490135,0.00039026028,0
53,3.413882e-05,0.00043098346,0.00042822395,0
54,5.263918e-05,0.00041452586,0.0004130126,0
55,4.823879e-05,0.00040797464,0.00041299147,0
56,4.507576e-05,0.00040739754,0.00039590933,0
57,1.7366825e-05,0.0004131229,0.00041326936,0
58,5.0836632e-05,0.00047199317,0.0004617195,0
59,2.5497598e-05,0.00039089794,0.0003900844,0
60,2.5822537e-05,0.0004813002,0.00047495213,0
61,2.7114613e-05,0.00048760252,0.0004852182,0
62,3.4770423e-05,0.00042955586,0.0004245692,0
63,6.460882e-05,0.0004719599,0.00046571283,0
64,4.355203e-05,0.00042114544,0.00040625894,0
65,4.3512104e-05,0.00047232417,0.0004612177,0
66,3.9666975e-05,0.0004787063,0.00046158565,0
67,2.6405092e-05,0.00047173986,0.00046143666,0
68,4.471438e-05,0.0005140766,0.000496326,0
69,5.251267e-05,0.00050378573,0.0004911429,0
70,3.5150264e-05,0.0005331776,0.00052067754,0
71,5.242165e-05,0.0004860678,0.00047918924,0
72,4.2987354e-05,0.00051460473,0.00049862266,0
73,3.0737177e-05,0.0005445971,0.00054194604,0
74,5.757539e-05,0.00053082884,0.0005257885,0
75,4.2361517e-05,0.0005324757,0.00053512136,0
76,9.070283e-05,0.00055230485,0.00054590835,0
77,4.2743748e-05,0.00054904027,0.00053831,0
78,6.56488e-05,0.0005438398,0.00052921585,0
79,4.2144988e-05,0.00060745684,0.0006011308,0
80,5.315992e-05,0.0005893152,0.00057061925,0
81,2.5704128e-05,0.00060781505,0.00059893104,0
82,3.928834e-05,0.00065143325,0.0006468779,0
83,4.3988704e-05,0.0006014281,0.0005952304,0
84,3.3484106e-05,0.00065403007,0.00064853526,0
85,6.287635e-05,0.0006418433,0.0006374402,0
86,5.9963182e-05,0.0006903494,0.0006713734,0
87,2.6356724e-05,0.0007385756,0.0007355847,0
88,3.8340942e-05,0.0007690478,0.00076161773,0
89,6.15755e-05,0.00076240423,0.0007477896,0
90,5.8196445e-05,0.0007410597,0.0007210138,0
91,2.890404e-05,0.0007489836,0.00074759976,0
92,6.0604267e-05,0.00077003636,0.0007556418,0
93,3.467846e-05,0.00079837185,0.00078606955,0
94,4.7070615e-05,0.0008838792,0.00085371593,0
95,7.003726e-05,0.00083376846,0.0008280992,0
96,4.8208247e-05,0.0007996765,0.00078044937,0
97,4.7834463e-05,0.0008128247,0.00079471024,0
98,2.9147093e-05,0.00081602996,0.00081639143,0
99,4.898643e-05,0.00076808536,0.0007640948,0
100,3.5880097e-05,0.00082974636,0.000825651,0
101,5.70587e-05,0.00087626354,0.00086947595,0
102,8.264635e-05,0.00080959016,0.00080741284,0
103,3.2128704e-05,0.0008874525,0.0008821515,0
104,2.5183374e-05,0.0008481239,0.0008385746,0
105,2.337678e-05,0.0008914441,0.0008904702,0
106,4.0198167e-05,0.0008333565,0.00082825316,0
107,5.1265113e-05,0.000978699,0.0009526333,0
108,3.084452e-05,0.0009402745,0.0009331453,0
109,7.843747e-05,0.0009684386,0.0009498687,0
110,3.156604e-05,0.0009845668,0.00097210536,0
111,3.860184e-05,0.00091667037,0.000909741,0
112,1.1362564e-05,0.0010568061,0.001056911,0
113,2.3392278e-05,0.0009793332,0.0009841234,0
114,3.271693e-05,0.00097265205,0.0009745125,0
115,2.9546922e-05,0.0009308581,0.000938894,0
116,4.7509086e-05,0.0010725975,0.0010685407,0
117,2.430604e-05,0.00090415275,0.00091190456,0
118,3.2669876e-05,0.0010053626,0.0010004664,0
119,3.7061498e-05,0.0010295146,0.0010291972,0
120,4.6381e-05,0.0009972779,0.000986519,0
121,5.8818092e-05,0.0010164926,0.0010133004,0
122,7.190531e-05,0.0010542915,0.0010507344,0
123,6.9339156e-05,0.0010658687,0.001056424,0
124,3.378321e-05,0.0011412557,0.0011324956,0
125,3.0514804e-05,0.0010369321,0.0010393223,0
126,4.5343204e-05,0.001069294,0.001070324,0
127,8.989674e-05,0.00112306,0.0011387764,0
128,6.272246e-05,0.0012267234,0.0012087544,0
129,5.4268574e-05,0.0012351816,0.0012316392,0
130,6.4754066e-05,0.0012001226,0.0011765113,0
131,6.1898e-05,0.00128838,0.0012621583,0
132,6.983615e-05,0.0011768439,0.0011696293,0
133,4.3574393e-05,0.0012401252,0.0012454779,0
134,7.2652845e-05,0.0012292012,0.0012155346,0
135,5.5939756e-05,0.0011666776,0.0011618276,0
136,9.9542754e-05,0.0011873561,0.0011572464,0
137,8.073942e-05,0.0012999481,0.0012811752,0
138,8.551966e-05,0.0012453075,0.0012334314,0
139,6.0747352e-05,0.0012647075,0.0012573006,0
140,9.002006e-05,0.0012484961,0.0012278126,0
141,4.5090557e-05,0.0013137312,0.0013201932,0
142,4.7061716e-05,0.0012622345,0.0012467373,0
143,4.419422e-05,0.0012335597,0.0012246957,0
144,7.7416604e-05,0.0012895886,0.0012703302,0
145,7.0805465e-05,0.0011866548,0.001190413,0
146,7.3366966e-05,0.0012959524,0.0012723077,0
147,7.337843e-05,0.0012451458,0.0012225034,0
148,7.132143e-05,0.0012434645,0.0012262483,0
149,5.651777e-05,0.0012773224,0.0012670194,0
150,3.4739245e-05,0.0012160565,0.0012145103,0
151,8.196588e-05,0.001297662,0.0012934521,0
152,8.8253255e-05,0.0012001056,0.0011807154,0
153,4.139959e-05,0.0013410825,0.0013356821,0
154,6.975305e-05,0.0013322004,0.0013072765,0
155,8.607892e-05,0.0014330439,0.0014187645,0
156,5.2167285e-05,0.001314343,0.0013195423,0
157,2.9035446e-05,0.001334411,0.0013199083,0
158,6.3243795e-05,0.0013285556,0.0013114713,0
159,8.108183e-05,0.0014389483,0.0014210757,0
160,7.253893e-05,0.0013980137,0.0013961595,0
161,7.6138014e-05,0.0014841883,0.001463977,0.001463977
162,5.3914377e-05,0.0016097863,0.0016019853,0.0016019853
163,3.1550575e-05,0.0016144124,0.0016033206,0.0016033206
164,0.000112160895,0.0014721532,0.0014606001,0.0014606001
165,2.8216247e-05,0.0014916251,0.0014910491,0.0014910491
166,9.083735e-05,0.0016241994,0.0016154132,0.0016154132
167,0.000100167774,0.0015652498,0.0015527462,0.0015527462
168,3.8527818e-05,0.0015231373,0.0015278446,0.0015278446
169,7.996486e-05,0.0015162132,0.0015265245,0.0015265245
170,7.60056e-05,0.0015289,0.0015320804,0.0015320804
171,7.48098e-05,0.0015487944,0.0015508512,0.0015508512
172,7.40388e-05,0.0015364614,0.0015232224,0.0015232224
173,9.996185e-05,0.0016269594,0.0016113131,0.0016113131
174,7.691662e-05,0.0015876904,0.0015917332,0.0015917332
175,9.287376e-05,0.0016431386,0.0016349534,0.0016349534
176,0.00014922151,0.0015981909,0.0016027715,0.0016027715
177,0.000100447025,0.0017067719,0.0017177856,0.0017177856
178,6.772815e-05,0.0016474392,0.0016394223,0.0016394223
179,6.334302e-05,0.0015885978,0.0015927878,0.0015927878
180,6.113932e-05,0.0015325564,0.0015423499,0.0015423499
181,0.00012937428,0.0015474199,0.0015383379,0.0015383379
182,8.583147e-05,0.0015203635,0.0015117539,0.0015117539
183,0.00010230689,0.0015585928,0.0015672088,0.0015672088
184,9.1549264e-05,0.0015371904,0.001537711,0.001537711
185,9.043323e-05,0.0014620328,0.0014728535,0.0014728535
186,0.00010024043,0.0014955275,0.0015194396,0.0015194396
187,5.1108036e-05,0.0014610409,0.0014687153,0.0014687153
188,0.00010201635,0.0015266502,0.0015175818,0.0015175818
189,7.72613e-05,0.0014793634,0.001468363,0.001468363
190,9.56369e-05,0.0015880282,0.0016125834,0.0016125834
191,8.0525766e-05,0.0015907115,0.0015961153,0.0015961153
192,9.109891e-05,0.0016285743,0.0016280846,0.0016280846
193,7.374792e-05,0.0017212504,0.0017064993,0.0017064993
194,0.00010846741,0.0016424761,0.0016226647,0.0016226647
195,7.6845805e-05,0.0017414287,0.001741748,0.001741748
196,0.000107438354,0.0016223,0.0016272481,0.0016272481
197,5.757613e-05,0.0017011878,0.0017134312,0.0017134312
198,9.10904e-05,0.0017578041,0.0017385,0.0017385
199,8.294936e-05,0.0016783916,0.0016900637,0.0016900637


==> 1_Experiments/Results_and_Report/Results_5/plot_data.csv <==
T,MSE_Real_vs_Pred,Accual_Loss_Real,Accual_Loss_Pred,Accual_Loss_Recur_Pred
3,289.0034,6.580567e-05,18.790041,0
4,290.9642,0.000107800486,18.916983,0
5,276.0495,0.00012180304,17.952652,0
6,278.56854,0.00017637653,18.093256,0
7,262.96414,0.00017687117,17.107515,0
8,266.0112,0.00020139635,17.287237,0
9,250.60645,0.00024864372,16.28586,0
10,253.662,0.00018588048,16.491892,0
11,238.37096,0.00024367277,15.487665,0
12,241.303,0.00017347712,15.705237,0
13,226.55002,0.00018815606,14.717465,0
14,229.34712,0.00010465435,14.933475,0
15,214.76105,9.9811194e-05,13.959665,0
16,218.29443,3.0953728e-05,14.190294,0
17,203.46622,3.9950584e-05,13.22631,0
18,206.98045,1.0244416e-05,13.461443,0
19,192.6184,2.3341057e-05,12.51872,0
20,196.0862,7.209761e-06,12.754531,0
21,181.86194,2.300935e-05,11.822008,0
22,185.34868,7.1857003e-06,12.054373,0
23,171.59924,1.7554597e-05,11.1454525,0
24,175.15999,5.475765e-06,11.38641,0
25,161.21866,2.6281392e-05,10.497242,0
26,165.00247,1.0242166e-05,10.737607,0
27,151.6657,1.7491326e-05,9.872842,0
28,155.39665,7.2499e-06,10.116955,0
29,142.5349,2.1894177e-05,9.26753,0
30,145.81801,6.037703e-06,9.503742,0
31,133.33191,1.7080602e-05,8.68002,0
32,136.83853,6.263342e-06,8.91161,0
33,124.60474,1.7199822e-05,8.113388,0
34,128.05151,6.201283e-06,8.341843,0
35,116.05091,1.6305397e-05,7.557375,0
36,119.496315,5.2473333e-06,7.7900596,0
37,108.082146,1.5732598e-05,7.0310636,0
38,111.24691,6.4379265e-06,7.2547445,0
39,100.31935,1.6566455e-05,6.5281157,0
40,103.41565,6.6762636e-06,6.7386293,0
41,92.74803,1.0272257e-05,6.042176,0
42,95.7698,7.0744068e-06,6.2494917,0
43,85.3836,6.004729e-06,5.5717306,0
44,88.43701,5.5204605e-06,5.76696,0
45,78.61799,7.832745e-06,5.120469,0
46,81.560616,8.300471e-06,5.3135076,0
47,71.93837,6.9015223e-06,4.6868515,0
48,74.739944,5.505579e-06,4.8795967,0
49,65.70828,7.117852e-06,4.276838,0
50,68.42568,7.3972196e-06,4.4597006,0
51,59.696518,5.1936795e-06,3.8848426,0
52,62.158966,5.006666e-06,4.063907,0
53,54.006325,6.1600663e-06,3.5152323,0
54,56.47797,3.1437146e-06,3.69097,0
55,48.67524,6.6549464e-06,3.166104,0
56,50.947563,3.2014473e-06,3.3339007,0
57,43.575394,6.2858344e-06,2.833165,0
58,45.803272,6.0979164e-06,2.9910345,0
59,38.709457,3.4636969e-06,2.5209796,0
60,40.718666,9.572464e-06,2.6718705,0
61,34.24411,4.4919793e-06,2.226209,0
62,36.14938,4.0394852e-06,2.3708358,0
63,30.063742,9.547985e-06,1.9501373,0
64,31.915844,4.6082614e-06,2.088639,0
65,26.135117,8.990538e-06,1.6953418,0
66,27.798326,2.044328e-06,1.8257253,0
67,22.383951,5.824049e-06,1.4590139,0
68,24.073612,3.0357442e-06,1.5759315,0
69,19.08205,4.965528e-06,1.2412097,0
70,20.576525,3.6114225e-06,1.3499252,0
71,16.066036,6.504918e-06,1.0418509,0
72,17.375118,2.053284e-06,1.1436951,0
73,13.302214,9.11319e-06,0.86050916,0
74,14.444083,3.0844058e-06,0.9534596,0
75,10.726203,4.4969033e-06,0.69598764,0
76,11.824458,3.0045348e-06,0.78070563,0
77,8.447438,6.3516813e-06,0.55219066,0
78,9.457111,2.7096955e-06,0.6253709,0
79,6.481828,5.216642e-06,0.42413086,0
80,7.348345,3.6095034e-06,0.4864281,0
81,4.778274,5.776776e-06,0.31411445,0
82,5.559075,8.587322e-06,0.36671436,0
83,3.3544898,4.0868276e-06,0.22063509,0
84,3.9490657,3.8065987e-06,0.26320168,0
85,2.191007,5.541435e-06,0.1439871,0
86,2.637256,4.2473885e-06,0.17861845,0
87,1.2473705,1.2748565e-05,0.08343298,0
88,1.6295072,4.034197e-06,0.109216444,0
89,0.5911462,1.0028625e-05,0.039687376,0
90,0.8376157,4.588395e-06,0.05738408,0
91,0.18866284,1.3028775e-05,0.012827958,0
92,0.334564,6.6850234e-06,0.022334473,0
93,0.03407651,9.510964e-06,0.0019169117,0
94,0.060137313,2.5165184e-06,0.0040819165,0
95,0.12556529,1.5893605e-05,0.0072611244,0
96,0.04487015,6.092467e-06,0.0026494563,0
97,0.4570673,1.0799733e-05,0.028379593,0
98,0.27590048,4.906119e-06,0.017678453,0
99,1.0283914,1.0063298e-05,0.065008774,0
100,0.7818669,5.685143e-06,0.048949145,0
101,1.8528296,1.2085047e-05,0.11808797,0
102,1.5088056,4.4541007e-06,0.096348986,0
103,2.9120338,9.497741e-06,0.18562521,0
104,2.4589577,7.9176225e-06,0.1591346,0
105,4.1778617,9.753838e-06,0.26934725,0
106,3.688102,7.4330246e-06,0.23852798,0
107,5.6764693,1.2844503e-05,0.36759913,0
108,5.1730223,3.385087e-06,0.3327651,0
109,7.4792023,9.871726e-06,0.48067155,0
110,6.830738,1.1421667e-05,0.44346178,0
111,9.463097,8.573663e-06,0.6091477,0
112,8.879252,8.987057e-06,0.5696449,0
113,11.660773,1.0044246e-05,0.7533388,0
114,11.018701,6.3946964e-06,0.71125513,0
115,14.038924,6.1791125e-06,0.91088146,0
116,13.426183,8.179362e-06,0.8690568,0
117,16.703259,5.0676726e-06,1.0838225,0
118,16.125275,4.0418104e-06,1.043658,0
119,19.59537,5.5670293e-06,1.2680142,0
120,19.101248,5.3701156e-06,1.2346492,0
121,22.633846,7.920676e-06,1.4706943,0
122,22.230759,2.9695532e-06,1.4385312,0
123,25.935345,7.655406e-06,1.6853132,0
124,25.645481,3.049213e-06,1.6598791,0
125,29.410326,1.1438686e-05,1.9154532,0
126,29.31079,5.167589e-06,1.8960015,0
127,33.278587,1.2743332e-05,2.1609144,0
128,33.20962,7.241526e-06,2.148427,0
129,37.14571,1.997444e-05,2.4227343,0
130,37.25554,4.961273e-06,2.4162047,0
131,41.399036,1.4499068e-05,2.6983767,0
132,41.646088,3.012346e-06,2.700156,0
133,45.896214,9.538205e-06,2.99084,0
134,46.180325,8.8177085e-06,2.9990788,0
135,50.712555,6.290972e-06,3.2959425,0
136,51.018585,3.7587738e-06,3.3139246,0
137,55.71519,5.610925e-06,3.6173654,0
138,56.09274,4.959769e-06,3.6397326,0
139,61.047276,1.2244088e-05,3.9550016,0
140,61.41414,4.9214755e-06,3.9814358,0
141,66.33092,6.613251e-06,4.3066306,0
142,67.01171,1.3567754e-05,4.335386,0
143,72.00745,6.553552e-06,4.677516,0
144,72.45095,9.746712e-06,4.7037177,0
145,78.046974,8.462887e-06,5.0615444,0
146,78.5188,6.990448e-06,5.0899897,0
147,84.31528,1.7481276e-05,5.4614434,0
148,84.48709,1.6593176e-05,5.487583,0
149,90.41937,7.3279975e-06,5.8786583,0
150,91.0948,1.28756565e-05,5.8987055,0
151,97.14063,9.434379e-06,6.3097987,0
152,97.43834,4.7335475e-06,6.3226194,0
153,103.9282,6.15846e-06,6.7553816,0
154,104.34296,1.4325363e-05,6.758444,0
155,111.149475,1.6202275e-05,7.210901,0
156,111.02422,6.443337e-06,7.2122936,0
157,118.04407,6.567287e-06,7.6800294,0
158,118.26045,1.1945056e-05,7.6722937,0
159,125.15157,1.6461385e-05,8.158899,0
160,125.588234,4.926503e-06,8.149813,0
161,133.05617,7.5402536e-06,8.64754,8.64754
162,133.24939,8.157689e-06,8.640576,8.640576
163,140.66412,6.920715e-06,9.153971,9.153971
164,140.8734,8.13601e-06,9.148169,9.148169
165,148.5966,5.864104e-06,9.669144,9.669144
166,148.89688,8.4562025e-06,9.672854,9.672854
167,156.66656,1.1349163e-05,10.199367,10.199367
168,157.25478,1.4332598e-05,10.208102,10.208102
169,165.27815,5.876092e-06,10.744047,10.744047
170,165.61043,9.792242e-06,10.765145,10.765145
171,173.69789,7.816181e-06,11.303299,11.303299
172,174.6966,1.2678553e-05,11.341142,11.341142
173,182.75012,8.354914e-06,11.879581,11.879581
174,183.46875,1.3773929e-05,11.937319,11.937319
175,192.14044,1.3028485e-05,12.477374,12.477374
176,193.11705,8.923289e-06,12.561472,12.561472
177,201.59727,1.4175282e-05,13.091389,13.091389
178,202.6781,1.5646661e-05,13.203681,13.203681
179,211.21773,9.92433e-06,13.726044,13.726044
180,213.07585,8.406843e-06,13.869897,13.869897
181,221.24706,1.1879942e-05,14.381769,14.381769
182,223.62007,1.24548305e-05,14.552188,14.552188
183,232.0717,1.0220323e-05,15.056995,15.056995
184,233.9554,3.7767563e-06,15.246972,15.246972
185,242.92708,7.970401e-06,15.75076,15.75076
186,244.47276,1.1775186e-05,15.956525,15.956525
187,254.33995,1.1074061e-05,16.463535,16.463535
188,256.28055,3.1918215e-05,16.673939,16.673939
189,265.35294,9.99103e-06,17.19946,17.19946
190,266.84396,5.1579345e-06,17.383081,17.383081
191,277.10593,9.957593e-06,17.938805,17.938805
192,277.72696,5.214931e-06,18.100874,18.100874
193,288.9013,1.2193913e-05,18.691021,18.691021
194,288.68695,6.2122895e-06,18.809555,18.809555
195,300.0901,1.3876015e-05,19.449507,19.449507
196,299.61176,6.2239014e-06,19.51141,19.51141
197,311.71027,1.7513523e-05,20.210754,20.210754
198,310.7851,6.2072418e-06,20.220657,20.220657
199,323.6545,1.7080369e-05,20.968695,20.968695


==> 1_Experiments/Results_and_Report/Results_6/plot_data.csv <==
T,MSE_Real_vs_Pred,Accual_Loss_Real,Accual_Loss_Pred,Accual_Loss_Recur_Pred
3,618.9919,2.9003153e-05,40.00591,0
4,632.4463,3.284844e-05,41.251293,0
5,636.6216,7.5994445e-05,41.040066,0
6,640.7962,6.697101e-05,41.72387,0
7,640.97577,9.4276584e-05,41.53338,0
8,642.6416,0.000103137216,41.89409,0
9,641.56506,0.00017374978,41.676823,0
10,642.3225,0.00017497937,41.84153,0
11,640.50854,0.00023928804,41.595486,0
12,641.00616,0.00029384333,41.712315,0
13,638.26385,0.00045580158,41.349705,0
14,639.034,0.00057274237,41.65532,0
15,635.60474,0.0006523427,41.223263,0
16,636.431,0.0010104694,41.408985,0
17,632.49243,0.0013094483,40.917633,0
18,633.9255,0.0015929325,41.222767,0
19,628.86383,0.00085359806,40.51455,0
20,630.3406,0.00022309515,40.984573,0
21,625.2061,0.00017900048,40.16043,0
22,627.752,0.00021812227,40.8819,0
23,622.7145,0.00016433328,39.77334,0
24,625.75165,0.00019553905,40.78952,0
25,621.1041,0.00010486521,39.310757,0
26,624.77466,0.00018838329,40.76718,0
27,620.8079,0.00019070959,38.995422,0
28,625.3744,0.00028895424,40.92488,0
29,621.55835,0.00029983942,39.179832,0
30,627.2345,0.0005040352,41.120647,0
31,626.14215,0.00059709884,39.57388,0
32,632.3332,0.00081960316,41.602818,0
33,637.98315,0.0011888695,40.151134,0
34,648.9855,0.001765153,42.872734,0
35,661.7726,0.0018995561,40.05305,0
36,678.6262,0.0030766951,44.297592,0
37,697.9992,0.0060185986,40.15992,0
38,719.27234,0.009662334,45.5557,0
39,743.3986,0.02027706,40.94203,0
40,758.20465,0.029928287,48.82154,0
41,770.3495,0.058226924,43.17052,0
42,776.6916,0.09354938,49.314114,0
43,779.06415,0.15999298,44.937057,0
44,772.6757,0.2823284,48.083004,0
45,763.35895,0.47629577,41.35591,0
46,746.6387,0.7993592,40.758793,0
47,727.9853,1.328732,34.459766,0
48,707.6602,2.1440103,31.958569,0
49,685.6852,3.4286005,27.539677,0
50,661.5902,5.32369,23.301445,0
51,638.08295,8.198288,20.086824,0
52,615.2644,12.398809,15.128774,0
53,589.3861,18.50452,13.097465,0
54,566.95654,27.374302,11.669123,0
55,541.65045,40.01771,12.9971485,0
56,518.18787,57.86944,17.847921,0
57,494.20193,83.04998,28.80316,0
58,471.0809,118.1611,48.300602,0
59,448.74277,167.13943,79.52797,0
60,425.486,235.0002,127.66375,0
61,404.17422,328.72284,199.3064,0
62,381.649,457.53333,303.363,0
63,361.30618,634.0161,452.9454,0
64,340.32043,875.2326,663.67096,0
65,320.76935,1204.5154,959.76056,0
66,301.2427,1652.5002,1370.2611,0
67,282.64603,2260.6313,1938.4299,0
68,264.23016,3085.629,2717.9746,0
69,246.78014,4202.6123,3785.63,0
70,229.77254,5713.5083,5242.1914,0
71,213.70088,7754.31,7223.6855,0
72,197.84552,10507.556,9912.45,0
73,182.79858,14219.515,13554.591,0
74,168.2299,19219.852,18478.74,0
75,154.55856,25951.08,25128.312,0
76,141.41197,35006.28,34095.793,0
77,128.90652,47179.59,46176.652,0
78,117.055695,63542.234,62439.805,0
79,105.665596,85519.49,84313.19,0
80,94.93602,115032.52,113717.3,0
81,84.866295,154644.12,153218.56,0
82,75.371826,207801.7,206264.36,0
83,66.59815,279111.6,277464.75,0
84,58.416077,374756.9,373003.75,0
85,50.956524,503013.06,501163.47,0
86,43.951862,674963.94,673030.1,0
87,37.90233,905468.25,903473.25,0
88,32.22146,1214405.2,1212376.4,0
89,27.44314,1628420.2,1626402.2,0
90,23.076395,2183205.2,2181245.8,0
91,19.550024,2926521.2,2924693.8,0
92,16.460516,3922381.0,3920773.8,0
93,14.1595335,5256460.0,5255186.5,0
94,12.472702,7043535.0,7042739.5,0
95,11.447987,9437254.0,9437124.0,0
96,11.015072,12643402.0,12644165.0,0
97,11.333423,16937500.0,16939462.0,0
98,12.136095,22688536.0,22692036.0,0
99,13.805725,30390546.0,30396020.0,0
100,15.895899,40705060.0,40713030.0,0
101,18.805319,54517824.0,54528960.0,0
102,22.27401,73014904.0,73030010.0,0
103,26.501993,97784390.0,97804410.0,0
104,31.290955,130952536.0,130978620.0,0
105,36.806557,175366510.0,175400160.0,0
106,42.897156,234838340.0,234881230.0,0
107,49.65508,314472260.0,314526460.0,0
108,57.10501,421102370.0,421170430.0,0
109,65.22575,563879230.0,563964000.0,0
110,73.97797,755054460.0,755159550.0,0
111,83.405785,1011032260.0,1011162200.0,0
112,93.51383,1353776500.0,1353936600.0,0
113,104.19494,1812695000.0,1812891600.0,0
114,115.61,2427163100.0,2427403000.0,0
115,127.64928,3249899500.0,3250192400.0,0
116,140.38521,4351490600.0,4351846400.0,0
117,153.67023,5826447400.0,5826879000.0,0
118,167.80077,7801307000.0,7801828400.0,0
119,182.41855,10445493000.0,10446123000.0,0
120,197.89308,13985851000.0,13986611000.0,0
121,213.88705,18726103000.0,18727018000.0,0
122,230.70013,25072904000.0,25074004000.0,0
123,248.12886,33570728000.0,33572047000.0,0
124,266.34082,44948570000.0,44950150000.0,0
125,284.91217,60182483000.0,60184383000.0,0
126,304.44836,80579340000.0,80581590000.0,0
127,324.5044,107888830000.0,107891550000.0,0
128,345.38208,144453750000.0,144456990000.0,0
129,366.80023,193410740000.0,193414610000.0,0
130,389.1594,258959500000.0,258964110000.0,0
131,411.84506,346723160000.0,346728630000.0,0
132,435.63498,464230250000.0,464236800000.0,0
133,459.4858,621561050000.0,621568800000.0,0
134,484.54678,832211700000.0,832220900000.0,0
135,510.00873,1114252500000.0,1114263500000.0,0
136,536.40405,1491877900000.0,1491890700000.0,0
137,563.353,1997481000000.0,1997496500000.0,0
138,590.8946,2674435000000.0,2674453000000.0,0
139,618.93085,3580809400000.0,3580830700000.0,0
140,648.0387,4794356000000.0,4794380500000.0,0
141,677.5241,6419174000000.0,6419205000000.0,0
142,708.2748,8594648000000.0,8594683600000.0,0
143,739.2619,11507392000000.0,11507434000000.0,0
144,771.3035,15407267000000.0,15407316000000.0,0
145,803.6653,20628814000000.0,20628873000000.0,0
146,836.93134,27619951000000.0,27620018000000.0,0
147,870.5973,36980386000000.0,36980470000000.0,0
148,905.3339,49513080000000.0,49513180000000.0,0
149,940.455,66293122000000.0,66293235000000.0,0
150,976.5994,88759940000000.0,88760050000000.0,0
151,1012.75134,118840770000000.0,118840910000000.0,0
152,1050.35,159115990000000.0,159116170000000.0,0
153,1088.168,213040530000000.0,213040750000000.0,0
154,1126.8257,285240120000000.0,285240350000000.0,0
155,1165.6157,381908160000000.0,381908500000000.0,0
156,1205.9146,511337160000000.0,511337470000000.0,0
157,1246.3462,684629600000000.0,684630100000000.0,0
158,1288.3363,916651000000000.0,916651450000000.0,0
159,1330.4631,1227304600000000.0,1227305000000000.0,0
160,1373.8602,1643238800000000.0,1643239500000000.0,0
161,1417.4524,2200133200000000.0,2200133900000000.0,2200133900000000.0
162,1462.3424,2945759200000000.0,2945760200000000.0,2945760200000000.0
163,1507.6844,3944078700000000.0,3944079500000000.0,3944079500000000.0
164,1553.5469,5280729000000000.0,5280730000000000.0,5280730000000000.0
165,1599.6534,7070370300000000.0,7070371400000000.0,7070371400000000.0
166,1647.156,9466521000000000.0,9466522000000000.0,9466522000000000.0
167,1694.9874,1.267473e+16,1.2674731e+16,1.2674731e+16
168,1743.8682,1.6970202e+16,1.6970204e+16,1.6970204e+16
169,1792.9431,2.2721412e+16,2.2721414e+16,2.2721414e+16
170,1843.2911,3.0421702e+16,3.0421709e+16,3.0421709e+16
171,1893.4307,4.073163e+16,4.073164e+16,4.073164e+16
172,1945.5377,5.4535605e+16,5.453561e+16,5.453561e+16
173,1997.2887,7.301774e+16,7.301774e+16,7.301774e+16
174,2050.7751,9.776348e+16,9.77635e+16,9.77635e+16
175,2104.4778,1.3089556e+17,1.3089558e+17,1.3089558e+17
176,2159.5334,1.7525612e+17,1.7525612e+17,1.7525612e+17
177,2214.1973,2.346505e+17,2.3465052e+17,2.3465052e+17
178,2269.8364,3.1417363e+17,3.1417366e+17,3.1417366e+17
179,2326.0015,4.206472e+17,4.206472e+17,4.206472e+17
180,2382.8667,5.6320473e+17,5.6320473e+17,5.6320473e+17
181,2440.1255,7.54075e+17,7.54075e+17,7.54075e+17
182,2498.2664,1.0096313e+18,1.0096313e+18,1.0096313e+18
183,2556.8313,1.3517958e+18,1.3517958e+18,1.3517958e+18
184,2617.0857,1.8099197e+18,1.8099197e+18,1.8099197e+18
185,2677.7083,2.4233025e+18,2.4233025e+18,2.4233025e+18
186,2738.788,3.24456e+18,3.24456e+18,3.24456e+18
187,2801.3557,4.3441432e+18,4.3441432e+18,4.3441432e+18
188,2864.2507,5.816375e+18,5.816375e+18,5.816375e+18
189,2927.167,7.7875473e+18,7.7875473e+18,7.7875473e+18
190,2991.3438,1.042675e+19,1.042675e+19,1.042675e+19
191,3056.273,1.3960379e+19,1.3960379e+19,1.3960379e+19
192,3122.1824,1.8691557e+19,1.8691557e+19,1.8691557e+19
193,3187.969,2.5026134e+19,2.5026134e+19,2.5026134e+19
194,3255.443,3.3507498e+19,3.3507498e+19,3.3507498e+19
195,3323.1055,4.48632e+19,4.48632e+19,4.48632e+19
196,3391.273,6.006736e+19,6.006736e+19,6.006736e+19
197,3460.103,8.042422e+19,8.042422e+19,8.042422e+19
198,3529.9912,1.0768e+20,1.0768e+20,1.0768e+20
199,3600.534,1.4417279e+20,1.4417279e+20,1.4417279e+20


==> 1_Experiments/Results_and_Report/Results_7/plot_data.csv <==
T,MSE_Real_vs_Pred,Accual_Loss_Real,Accual_Loss_Pred,Accual_Loss_Recur_Pred
3,3.7073755e-07,1.5733393e-08,3.365362e-08,0
4,5.8654837e-07,2.2004963e-08,3.8632653e-08,0
5,5.0300946e-07,1.7209985e-08,3.7923986e-08,0
6,4.4856188e-07,2.8305736e-08,5.0069293e-08,0
7,4.2339772e-07,2.4061015e-08,4.4947235e-08,0
8,2.2602477e-07,2.5354723e-08,4.7792028e-08,0
9,4.602417e-07,3.4135358e-08,4.2907466e-08,0
10,4.950606e-07,2.8540276e-08,5.2937775e-08,0
11,2.977163e-07,3.864244e-08,4.5270344e-08,0
12,7.3352965e-07,4.9744497e-08,5.407179e-08,0
13,5.89668e-07,3.616519e-08,4.6548756e-08,0
14,7.487574e-07,3.701397e-08,6.211259e-08,0
15,3.5285203e-07,3.569471e-08,4.712173e-08,0
16,3.2270563e-07,5.7549798e-08,8.006707e-08,0
17,5.281508e-07,4.7943452e-08,5.496169e-08,0
18,5.055905e-07,5.2894553e-08,7.794558e-08,0
19,5.6649884e-07,5.774814e-08,6.803634e-08,0
20,5.523198e-07,6.471484e-08,8.6515975e-08,0
21,3.7168695e-07,5.3715507e-08,7.312092e-08,0
22,6.5888213e-07,6.84638e-08,8.1358735e-08,0
23,5.728012e-07,6.832617e-08,7.80901e-08,0
24,5.681067e-07,6.9987266e-08,9.38675e-08,0
25,5.67147e-07,7.5102065e-08,7.516692e-08,0
26,2.9535317e-07,8.663351e-08,1.0385225e-07,0
27,3.145313e-07,7.364297e-08,8.6308184e-08,0
28,1.0974485e-06,8.970462e-08,1.07398435e-07,0
29,2.8581735e-07,9.26249e-08,9.6254524e-08,0
30,8.1377823e-07,8.743934e-08,9.929718e-08,0
31,2.0501282e-07,9.508368e-08,9.963183e-08,0
32,6.8552635e-07,7.361512e-08,1.036085e-07,0
33,5.281985e-07,8.8662745e-08,1.0458258e-07,0
34,8.077445e-07,1.0753418e-07,1.1931746e-07,0
35,3.2166804e-07,8.840432e-08,9.7020994e-08,0
36,2.6128737e-07,9.4812044e-08,1.1603425e-07,0
37,6.119664e-07,1.00496585e-07,9.760976e-08,0
38,4.626386e-07,9.03086e-08,1.2368668e-07,0
39,3.29805e-07,1.02722026e-07,1.0869227e-07,0
40,5.9923383e-07,1.0647559e-07,1.3552646e-07,0
41,5.565955e-07,1.1126372e-07,1.208188e-07,0
42,8.376397e-07,1.1681004e-07,1.3730634e-07,0
43,1.0153111e-06,1.3512485e-07,1.13637384e-07,0
44,3.865314e-07,1.3278691e-07,1.4356246e-07,0
45,5.6591756e-07,1.10841505e-07,1.1298147e-07,0
46,5.964035e-07,1.1933065e-07,1.4181079e-07,0
47,3.343563e-07,1.1922623e-07,1.2031052e-07,0
48,8.22725e-07,1.3304084e-07,1.5160613e-07,0
49,3.909686e-07,1.2329716e-07,1.2163538e-07,0
50,5.2429635e-07,1.41596e-07,1.5728715e-07,0
51,4.1995463e-07,1.3637556e-07,1.3452541e-07,0
52,1.1196407e-06,1.5176145e-07,1.718592e-07,0
53,1.1918745e-06,1.4795786e-07,1.2806544e-07,0
54,7.5844747e-07,1.5261438e-07,1.690085e-07,0
55,7.186516e-07,1.5608181e-07,1.3709258e-07,0
56,8.877248e-07,1.6239522e-07,1.7288195e-07,0
57,5.128854e-07,1.4463231e-07,1.3636358e-07,0
58,7.9839566e-07,1.444605e-07,1.6068923e-07,0
59,8.059542e-07,1.5478875e-07,1.4236026e-07,0
60,8.5729647e-07,1.7382219e-07,1.7184684e-07,0
61,4.775875e-07,1.6523488e-07,1.5441718e-07,0
62,9.73136e-07,1.4090527e-07,1.7879808e-07,0
63,8.2052543e-07,1.750666e-07,1.5479614e-07,0
64,5.088953e-07,1.625302e-07,1.8694386e-07,0
65,2.464928e-07,1.4239149e-07,1.5576394e-07,0
66,1.2038695e-06,1.7286658e-07,1.8937995e-07,0
67,9.914835e-07,1.6229252e-07,1.5496606e-07,0
68,7.603313e-07,1.7303657e-07,1.8474621e-07,0
69,7.1299417e-07,1.8068891e-07,1.5930009e-07,0
70,7.9655086e-07,1.8051472e-07,1.7354566e-07,0
71,9.581148e-07,1.4678774e-07,1.4446678e-07,0
72,1.3492659e-06,2.2201736e-07,1.8143102e-07,0
73,1.0352601e-06,1.9025855e-07,1.6363266e-07,0
74,5.315442e-07,1.6676275e-07,1.890295e-07,0
75,1.0852974e-06,1.889462e-07,1.6475813e-07,0
76,3.610351e-07,1.5974227e-07,1.8864473e-07,0
77,4.1348568e-07,1.7716792e-07,1.7448006e-07,0
78,1.0596166e-06,1.9595151e-07,1.9695457e-07,0
79,5.2194963e-07,1.8292391e-07,1.8105135e-07,0
80,1.4468284e-06,1.7195278e-07,1.9134866e-07,0
81,6.289698e-07,1.9172343e-07,1.6984333e-07,0
82,7.8306465e-07,1.4850585e-07,1.7751414e-07,0
83,3.1206736e-07,1.6750958e-07,1.7757482e-07,0
84,6.115456e-07,1.7859894e-07,1.8319174e-07,0
85,7.728768e-07,1.767451e-07,1.7629769e-07,0
86,5.3055527e-07,2.1453256e-07,1.9708654e-07,0
87,4.0159796e-07,1.9020592e-07,1.8588156e-07,0
88,1.0716067e-06,2.1132433e-07,2.0715072e-07,0
89,8.678597e-07,1.9535884e-07,1.8357322e-07,0
90,7.994639e-07,1.8047115e-07,1.936019e-07,0
91,1.4911143e-07,1.8914739e-07,1.8583157e-07,0
92,1.1199701e-06,1.9198588e-07,2.1397399e-07,0
93,6.4884756e-07,1.9777357e-07,1.8125976e-07,0
94,7.5429216e-07,2.0733646e-07,2.1700068e-07,0
95,6.9974095e-07,1.9569393e-07,1.8378647e-07,0
96,9.633308e-07,2.2399784e-07,2.2872588e-07,0
97,6.817096e-07,2.0414555e-07,1.9067768e-07,0
98,6.58951e-07,2.39117e-07,2.3122118e-07,0
99,1.0821161e-06,2.2981598e-07,2.1028694e-07,0
100,1.0383152e-06,2.0590615e-07,2.4284103e-07,0
101,2.0347792e-07,1.9456813e-07,2.0478349e-07,0
102,7.738423e-07,2.4478206e-07,2.4280703e-07,0
103,9.607891e-07,2.4266336e-07,2.0838553e-07,0
104,1.2020007e-06,2.2392032e-07,2.490334e-07,0
105,6.659446e-07,2.4244414e-07,2.2071748e-07,0
106,1.259624e-06,2.4985323e-07,2.4893944e-07,0
107,7.698862e-07,2.509267e-07,2.2846687e-07,0
108,5.299984e-07,2.3178929e-07,2.5491653e-07,0
109,1.3334911e-06,2.585789e-07,2.2031335e-07,0
110,1.1325901e-06,2.784462e-07,2.59803e-07,0
111,1.0465129e-06,2.605978e-07,2.2007335e-07,0
112,1.2885528e-06,2.2414878e-07,2.5148304e-07,0
113,7.093381e-07,2.6274384e-07,2.3223578e-07,0
114,3.1492584e-07,2.8006764e-07,2.592924e-07,0
115,6.439567e-07,2.5469006e-07,2.4091074e-07,0
116,7.905049e-07,2.3848548e-07,2.640722e-07,0
117,6.2429405e-07,2.4238622e-07,2.3511328e-07,0
118,8.300839e-07,2.8242812e-07,2.5771337e-07,0
119,6.0561985e-07,2.1596429e-07,2.4035515e-07,0
120,7.0008065e-07,2.4302145e-07,2.7040136e-07,0
121,5.3597563e-07,2.1967386e-07,2.3432247e-07,0
122,7.311977e-07,2.3832553e-07,2.5822163e-07,0
123,1.2040853e-06,2.2739057e-07,2.2986313e-07,0
124,7.6588896e-07,2.510979e-07,2.6801447e-07,0
125,4.590783e-07,2.4002225e-07,2.1848105e-07,0
126,7.978012e-07,2.6806885e-07,2.5660714e-07,0
127,6.1726143e-07,2.594414e-07,2.4622474e-07,0
128,7.3614774e-07,2.4077625e-07,2.488453e-07,0
129,8.7684737e-07,2.976233e-07,2.4808884e-07,0
130,5.006652e-07,2.2340464e-07,2.5143981e-07,0
131,5.7771416e-07,2.249321e-07,2.4944504e-07,0
132,5.143432e-07,2.4199855e-07,2.6930766e-07,0
133,1.1691708e-06,2.448098e-07,2.5871935e-07,0
134,1.4121993e-06,2.6857725e-07,2.8488452e-07,0
135,6.3886864e-07,2.5863338e-07,2.578229e-07,0
136,1.0898176e-06,2.446477e-07,2.7596445e-07,0
137,7.720787e-07,2.6793137e-07,2.603662e-07,0
138,9.367581e-07,2.8132507e-07,2.6428685e-07,0
139,5.5987357e-07,2.5408227e-07,2.5678307e-07,0
140,1.0430978e-06,2.345565e-07,2.5813216e-07,0
141,5.4465954e-07,2.6782013e-07,2.689694e-07,0
142,6.753556e-07,2.5430697e-07,2.866696e-07,0
143,9.899561e-07,2.724049e-07,2.6393366e-07,0
144,7.079288e-07,2.7595516e-07,2.859221e-07,0
145,1.0613496e-06,2.820156e-07,2.7064738e-07,0
146,6.9619716e-07,2.5306318e-07,2.7675594e-07,0
147,4.1297858e-07,2.8039966e-07,2.8025556e-07,0
148,1.0395188e-06,2.5590532e-07,2.811047e-07,0
149,5.52543e-07,2.6779728e-07,2.906455e-07,0
150,9.613883e-07,3.26434e-07,3.0153055e-07,0
151,1.2343595e-06,2.839221e-07,2.9201323e-07,0
152,8.3565516e-07,2.6804688e-07,2.976932e-07,0
153,5.759145e-07,2.8986614e-07,3.0226656e-07,0
154,2.7406597e-07,2.8906743e-07,2.9114574e-07,0
155,8.7068406e-07,2.7901766e-07,2.8331968e-07,0
156,1.2218791e-06,2.8020972e-07,2.8313272e-07,0
157,4.5873162e-07,2.8338926e-07,2.9222002e-07,0
158,1.3051101e-06,2.6326563e-07,2.9680282e-07,0
159,9.79751e-07,3.0830728e-07,3.0291224e-07,0
160,3.5587718e-07,2.9360618e-07,2.9587258e-07,0
161,7.156185e-07,2.9703563e-07,2.9008865e-07,2.9008729e-07
162,1.0605717e-06,3.5869843e-07,3.3269848e-07,3.326989e-07
163,8.9896713e-07,3.3237382e-07,3.2142506e-07,3.2142856e-07
164,1.0218736e-06,3.460534e-07,3.2446022e-07,3.2445774e-07
165,4.1333013e-07,3.183524e-07,3.115113e-07,3.1151347e-07
166,3.4697777e-07,3.1301852e-07,3.3506538e-07,3.3506254e-07
167,3.7673735e-07,3.148499e-07,3.180252e-07,3.1802838e-07
168,1.0549383e-06,2.9927676e-07,3.1890423e-07,3.1890175e-07
169,1.3610074e-06,3.0207548e-07,3.2602736e-07,3.2603208e-07
170,1.4482971e-06,3.7657597e-07,3.217321e-07,3.2172733e-07
171,8.0305813e-07,3.3274725e-07,3.3111215e-07,3.311176e-07
172,6.7215115e-07,3.0657574e-07,3.293212e-07,3.293177e-07
173,7.197277e-07,3.0864396e-07,3.252443e-07,3.2525216e-07
174,1.0984068e-06,3.065025e-07,3.5034375e-07,3.503394e-07
175,1.2189787e-06,3.4336952e-07,3.4142678e-07,3.4143477e-07
176,5.158589e-07,3.2990377e-07,3.3882532e-07,3.3881807e-07
177,7.56309e-07,3.0264658e-07,3.421874e-07,3.4219613e-07
178,1.7134247e-06,3.4813363e-07,3.4945984e-07,3.494531e-07
179,8.285748e-07,3.4388688e-07,3.4680286e-07,3.4681355e-07
180,6.697912e-07,3.2139425e-07,3.591372e-07,3.5912754e-07
181,1.1311062e-06,4.0157815e-07,3.6457345e-07,3.6458363e-07
182,6.920011e-07,3.4429326e-07,3.5775435e-07,3.5774724e-07
183,1.1053778e-06,3.2799832e-07,3.523765e-07,3.5239088e-07
184,4.0976144e-07,3.581887e-07,3.8298356e-07,3.8297208e-07
185,1.2191525e-06,3.38109e-07,3.4823145e-07,3.4824683e-07
186,4.491814e-07,3.5387384e-07,3.9099336e-07,3.9097995e-07
187,1.3481172e-06,3.6785573e-07,3.5817192e-07,3.5818806e-07
188,9.2666914e-07,3.6500126e-07,3.4593216e-07,3.459201e-07
189,9.884872e-07,3.5874473e-07,3.5878645e-07,3.5880566e-07
190,8.845262e-07,3.8444404e-07,3.5239302e-07,3.523779e-07
191,9.998602e-07,4.4911067e-07,3.6161424e-07,3.6163283e-07
192,5.3091594e-07,3.7583052e-07,3.7400534e-07,3.7399053e-07
193,6.6352857e-07,3.6425928e-07,3.8422206e-07,3.8424335e-07
194,1.426082e-06,4.0288606e-07,4.0463385e-07,4.0461128e-07
195,1.1897779e-06,3.589981e-07,3.769139e-07,3.7693823e-07
196,6.4116085e-07,3.7970096e-07,3.8824146e-07,3.8821977e-07
197,1.1766056e-06,4.2866085e-07,3.964566e-07,3.964797e-07
198,7.447272e-07,3.5543923e-07,3.772839e-07,3.7725908e-07
199,5.1649624e-07,3.7157557e-07,3.9408928e-07,3.9411555e-07


==> 1_Experiments/Results_and_Report/Results_8/plot_data.csv <==
T,MSE_Real_vs_Pred,Accual_Loss_Real,Accual_Loss_Pred,Accual_Loss_Recur_Pred
3,0.035349857,0.00012391972,0.0018593296,0
4,0.03868095,7.317318e-05,0.0016640503,0
5,0.04513071,4.4897275e-05,0.0019058258,0
6,0.048481423,2.8770326e-05,0.0021115504,0
7,0.051500857,1.4947531e-05,0.0020401832,0
8,0.04867366,4.978844e-06,0.0022659136,0
9,0.047720242,7.449443e-06,0.0022335902,0
10,0.04897455,5.365653e-06,0.0022964703,0
11,0.04875502,5.4787433e-06,0.002236333,0
12,0.047796957,5.764945e-06,0.0022559485,0
13,0.049016368,6.1871783e-06,0.0021905066,0
14,0.04624547,6.165631e-06,0.0022402762,0
15,0.045832373,5.7010993e-06,0.002134524,0
16,0.043866057,4.2486704e-06,0.002254237,0
17,0.043639824,6.824685e-06,0.00211139,0
18,0.04210073,5.8077135e-06,0.0020374244,0
19,0.040415615,4.9353257e-06,0.0021053005,0
20,0.03976165,5.349673e-06,0.001929627,0
21,0.038728677,5.369755e-06,0.0019850235,0
22,0.03655322,6.842517e-06,0.0018379078,0
23,0.036051586,4.1607e-06,0.0018788065,0
24,0.034083612,6.4563424e-06,0.0017432349,0
25,0.03409214,4.9742207e-06,0.0018351509,0
26,0.032550953,6.250032e-06,0.0017069285,0
27,0.032120313,4.1354215e-06,0.0017518034,0
28,0.030585056,5.202383e-06,0.0016410272,0
29,0.029175805,6.0210064e-06,0.0016309076,0
30,0.028403062,6.2254653e-06,0.0015858412,0
31,0.028590633,5.333719e-06,0.0016067954,0
32,0.026605137,4.6654673e-06,0.0014833041,0
33,0.026216127,4.8446154e-06,0.0014796918,0
34,0.024493901,5.2411856e-06,0.0014147578,0
35,0.02445338,4.894229e-06,0.001353827,0
36,0.02366241,5.3550793e-06,0.0013563968,0
37,0.023044972,7.5624325e-06,0.0013005374,0
38,0.022605449,7.3368865e-06,0.0013156842,0
39,0.021442221,4.3628916e-06,0.0012619471,0
40,0.020649739,5.5870855e-06,0.0012636536,0
41,0.019855455,3.7909913e-06,0.0012021024,0
42,0.019505229,4.493708e-06,0.001161239,0
43,0.019237114,5.5553874e-06,0.0011408371,0
44,0.01810654,4.6457844e-06,0.0010846035,0
45,0.017722214,5.363061e-06,0.0011064019,0
46,0.017222296,5.883253e-06,0.0009963555,0
47,0.016788522,6.1330475e-06,0.0010318932,0
48,0.015882036,5.4848015e-06,0.0009482291,0
49,0.015327955,5.038226e-06,0.0009767427,0
50,0.01492747,5.4324887e-06,0.00091370253,0
51,0.014415443,4.9825644e-06,0.00094252295,0
52,0.014044102,6.4768997e-06,0.00087502575,0
53,0.013749743,5.633691e-06,0.0009137358,0
54,0.012984169,6.4097403e-06,0.0008388871,0
55,0.012820778,4.823721e-06,0.00085777696,0
56,0.012293323,6.065275e-06,0.00079920085,0
57,0.011736123,5.0435533e-06,0.00079866446,0
58,0.01155262,4.2104443e-06,0.000767239,0
59,0.011097647,4.585199e-06,0.0007499133,0
60,0.010626053,4.8872416e-06,0.0007101063,0
61,0.010252474,3.1795623e-06,0.0006926239,0
62,0.01011909,3.984361e-06,0.0006538018,0
63,0.009317107,4.2022343e-06,0.000618708,0
64,0.009193386,3.7509833e-06,0.00058446784,0
65,0.008756481,6.6272664e-06,0.00056998635,0
66,0.0086171115,6.80437e-06,0.00052370544,0
67,0.008303313,7.2018865e-06,0.00054435537,0
68,0.008059719,4.704426e-06,0.00047654103,0
69,0.007498724,7.0796295e-06,0.00047493842,0
70,0.0073887915,5.648108e-06,0.00043887005,0
71,0.007155231,5.7934935e-06,0.00042750905,0
72,0.006837681,6.1283995e-06,0.00043033838,0
73,0.006443891,5.392348e-06,0.00040663662,0
74,0.006312916,6.443871e-06,0.00041241903,0
75,0.0058444133,5.5439523e-06,0.00039197062,0
76,0.005724657,3.6964511e-06,0.0003886799,0
77,0.005376504,8.034012e-06,0.0003508759,0
78,0.005377892,3.105512e-06,0.00034011825,0
79,0.0052459063,3.7752402e-06,0.00032759347,0
80,0.0049931584,6.7607243e-06,0.00030142273,0
81,0.0047121444,4.3933896e-06,0.0003022075,0
82,0.004615591,3.9010747e-06,0.00030118364,0
83,0.0043011014,4.6524856e-06,0.00027309055,0
84,0.0040896665,4.4688136e-06,0.00028430927,0
85,0.0038238554,4.9286004e-06,0.00027040386,0
86,0.0037373907,6.8114764e-06,0.0002558989,0
87,0.0036235694,5.297876e-06,0.00024713,0
88,0.0034159007,3.6403226e-06,0.00023124003,0
89,0.0033012645,4.38163e-06,0.00022053964,0
90,0.0030213525,6.1984742e-06,0.00020356958,0
91,0.0029117567,4.9727473e-06,0.00019398471,0
92,0.0028672393,3.6820732e-06,0.00018886226,0
93,0.0026469342,6.51779e-06,0.00017368385,0
94,0.0025251212,3.0820759e-06,0.00017135162,0
95,0.0023888838,4.730258e-06,0.0001717177,0
96,0.0023072455,3.322801e-06,0.00014852302,0
97,0.002240864,9.778373e-06,0.00015373484,0
98,0.0020187125,4.568298e-06,0.00013889228,0
99,0.001955187,6.696803e-06,0.00014662232,0
100,0.0018256985,3.9456636e-06,0.0001234859,0
101,0.0017796739,6.3197117e-06,0.00013172782,0
102,0.0016638793,5.591464e-06,0.000106475556,0
103,0.0015013305,5.767698e-06,0.00010864621,0
104,0.0014281905,3.6323395e-06,0.00010068822,0
105,0.0014814304,8.357935e-06,8.887976e-05,0
106,0.0012413572,4.42218e-06,8.62312e-05,0
107,0.0011888264,3.717644e-06,8.766866e-05,0
108,0.0010921381,3.866825e-06,7.760585e-05,0
109,0.0010138596,6.44649e-06,7.067613e-05,0
110,0.0010037875,4.6502996e-06,6.53766e-05,0
111,0.00092409516,3.893207e-06,6.7472894e-05,0
112,0.00088344794,4.644916e-06,6.153972e-05,0
113,0.0008642437,5.013075e-06,5.3124277e-05,0
114,0.0008342446,4.4031594e-06,5.3136708e-05,0
115,0.00067421806,4.8166767e-06,4.2447602e-05,0
116,0.00065771735,4.2104402e-06,4.7342503e-05,0
117,0.0005754458,4.096954e-06,3.735724e-05,0
118,0.00059550937,4.410164e-06,3.9879775e-05,0
119,0.0004462918,5.2848795e-06,2.996938e-05,0
120,0.00049197534,5.1273732e-06,3.2480297e-05,0
121,0.00046707917,3.2996165e-06,2.5614147e-05,0
122,0.00046516326,5.1097823e-06,2.688935e-05,0
123,0.00042116083,2.9204607e-06,2.460811e-05,0
124,0.00037085652,5.787821e-06,2.676543e-05,0
125,0.00031469026,5.2208547e-06,2.3142778e-05,0
126,0.00036104614,6.205125e-06,2.2921311e-05,0
127,0.0003281735,3.9559336e-06,1.8930641e-05,0
128,0.0003646166,5.73617e-06,2.1370359e-05,0
129,0.00028684366,4.2271286e-06,1.658509e-05,0
130,0.00027239486,6.1502315e-06,2.0044363e-05,0
131,0.00028240046,4.213545e-06,1.677116e-05,0
132,0.0002699572,6.0212647e-06,1.919521e-05,0
133,0.00026238328,6.041883e-06,1.8187417e-05,0
134,0.0002718858,5.324089e-06,1.8112645e-05,0
135,0.00026926651,5.468329e-06,1.746474e-05,0
136,0.00036239438,4.538573e-06,1.576655e-05,0
137,0.00031963273,3.706498e-06,1.6261283e-05,0
138,0.00034931413,4.6956407e-06,1.9201867e-05,0
139,0.00030507692,4.928667e-06,1.7390743e-05,0
140,0.0003376615,5.2145533e-06,2.1219641e-05,0
141,0.0003982354,5.0737863e-06,2.2970682e-05,0
142,0.00038422388,5.271736e-06,2.3643845e-05,0
143,0.00038323758,3.7212308e-06,2.5274434e-05,0
144,0.00048385127,3.593041e-06,2.1251402e-05,0
145,0.00042878225,4.874636e-06,2.9864697e-05,0
146,0.00048178335,4.2218007e-06,2.6696367e-05,0
147,0.000512123,3.894464e-06,3.2910575e-05,0
148,0.0005393532,4.2344327e-06,2.81879e-05,0
149,0.0005732855,4.798618e-06,3.7041562e-05,0
150,0.0006051204,4.4116587e-06,3.536972e-05,0
151,0.0005975729,4.9454397e-06,3.9969862e-05,0
152,0.00065926503,3.4098766e-06,3.6161036e-05,0
153,0.00070292223,4.133394e-06,4.982696e-05,0
154,0.00076446513,2.9813107e-06,4.4095636e-05,0
155,0.0007826124,5.5510673e-06,5.256281e-05,0
156,0.0008003996,3.6645154e-06,5.2831456e-05,0
157,0.00090808456,5.1392913e-06,5.8960675e-05,0
158,0.00096712046,5.0204903e-06,5.931921e-05,0
159,0.0010447551,7.142954e-06,6.759248e-05,0
160,0.0010602515,5.4732827e-06,6.8006455e-05,0
161,0.0011257135,4.4072635e-06,7.400014e-05,7.400014e-05
162,0.0011072464,5.296946e-06,6.236279e-05,6.236279e-05
163,0.0012053894,5.566867e-06,8.0448925e-05,8.0448925e-05
164,0.0012086685,4.6402533e-06,7.677555e-05,7.677555e-05
165,0.0013773562,5.39095e-06,8.217546e-05,8.217546e-05
166,0.0014491021,4.5947027e-06,8.3951454e-05,8.3951454e-05
167,0.0015064387,3.4480786e-06,9.383845e-05,9.383845e-05
168,0.0014842333,3.411522e-06,9.124314e-05,9.124314e-05
169,0.0015577881,4.2666375e-06,9.4099814e-05,9.4099814e-05
170,0.0017216637,4.1184294e-06,0.00010356571,0.00010356571
171,0.0017240786,5.914739e-06,0.00010597213,0.00010597213
172,0.0017663974,5.085963e-06,0.000109632754,0.000109632754
173,0.0019042493,4.106737e-06,0.00011092957,0.00011092957
174,0.001936707,6.90336e-06,0.00011461889,0.00011461889
175,0.0019465468,3.4327063e-06,0.00012336187,0.00012336187
176,0.001966727,2.3648952e-06,0.00012497956,0.00012497956
177,0.0022332899,3.376423e-06,0.00013266517,0.00013266517
178,0.0021858616,3.7718341e-06,0.00012530199,0.00012530199
179,0.0022762676,2.8456e-06,0.00013875957,0.00013875957
180,0.0022191983,7.544741e-06,0.00014557295,0.00014557295
181,0.002517587,3.6643087e-06,0.00014520746,0.00014520746
182,0.0025374936,4.8690795e-06,0.00013970547,0.00013970547
183,0.0025156762,3.9400097e-06,0.00015494309,0.00015494309
184,0.0026062669,5.0768303e-06,0.00014608132,0.00014608132
185,0.002843627,5.047813e-06,0.00016597442,0.00016597442
186,0.0029077106,3.7717018e-06,0.00015660188,0.00015660188
187,0.0028923198,4.744031e-06,0.00017154211,0.00017154211
188,0.0028725588,4.390173e-06,0.00017542236,0.00017542236
189,0.0029689022,3.9541956e-06,0.00016997285,0.00016997285
190,0.002976718,3.7340646e-06,0.00018093816,0.00018093816
191,0.0031748656,6.31401e-06,0.0001817037,0.0001817037
192,0.0033205508,4.9629425e-06,0.00018271447,0.00018271447
193,0.003495395,3.5723901e-06,0.00018529168,0.00018529168
194,0.0036246725,3.5236985e-06,0.00018600044,0.00018600044
195,0.0037091353,5.472375e-06,0.0002091508,0.0002091508
196,0.0036766005,3.376687e-06,0.0002135977,0.0002135977
197,0.0037590584,6.2438257e-06,0.00022407564,0.00022407564
198,0.0039566588,4.874706e-06,0.0002083358,0.0002083358
199,0.0038964371,3.713257e-06,0.0002253279,0.0002253279


==> 1_Experiments/Results_and_Report/Results_9/plot_data.csv <==
T,MSE_Real_vs_Pred,Accual_Loss_Real,Accual_Loss_Pred,Accual_Loss_Recur_Pred
3,324.85214,6.995842e-05,21.275297,0
4,329.62784,7.359429e-05,21.402122,0
5,331.41592,6.454197e-05,21.56898,0
6,332.3669,0.00011536944,21.530119,0
7,332.1433,0.00011218899,21.540834,0
8,332.19366,0.00018423937,21.560326,0
9,331.4048,0.0002000875,21.49663,0
10,331.26605,0.00020064089,21.557177,0
11,330.40482,0.0002984267,21.426706,0
12,330.26117,0.00027415747,21.470747,0
13,329.32593,0.0004306511,21.270397,0
14,329.26205,0.00047881017,21.465822,0
15,328.04846,0.00041560325,21.226482,0
16,328.00223,0.00023217165,21.417131,0
17,326.60092,0.00016696284,21.173164,0
18,326.924,3.7797272e-05,21.400782,0
19,325.48157,4.999711e-05,21.087896,0
20,325.87778,4.4480763e-05,21.295834,0
21,324.55862,4.0210223e-05,20.943535,0
22,325.13522,4.4714223e-05,21.19135,0
23,323.53497,4.443047e-05,20.828005,0
24,324.409,5.009997e-05,21.164362,0
25,322.81595,5.4550746e-05,20.822926,0
26,324.017,3.7227586e-05,21.183056,0
27,322.5813,5.295341e-05,20.777523,0
28,324.09677,4.6785506e-05,21.236685,0
29,322.54016,7.1628936e-05,20.769888,0
30,324.48044,7.328133e-05,21.333542,0
31,323.4813,9.377055e-05,20.769466,0
32,325.509,9.1400645e-05,21.43159,0
33,324.6696,0.00011820736,20.832281,0
34,327.3498,0.00014137648,21.621038,0
35,326.42117,0.00018405131,20.970688,0
36,329.57352,0.000224883,21.859426,0
37,329.0827,0.0004762339,21.160814,0
38,332.71484,0.00030074615,22.07857,0
39,332.05914,0.00059100916,21.402008,0
40,336.50818,0.00072147575,22.322718,0
41,335.45004,0.0011767265,21.66468,0
42,340.38297,0.0012599247,22.511425,0
43,339.4491,0.0018419605,21.904224,0
44,344.20917,0.0019362218,22.641228,0
45,342.99335,0.0029028933,22.170351,0
46,347.34784,0.0032765039,22.632736,0
47,345.7272,0.0052649137,22.497322,0
48,349.80743,0.007269282,22.761547,0
49,348.41125,0.010067536,22.718637,0
50,352.46063,0.012729292,22.90373,0
51,349.8777,0.018815925,22.836208,0
52,353.3634,0.025380459,22.88273,0
53,351.05167,0.036344983,22.714277,0
54,353.26358,0.04607888,22.43931,0
55,350.1385,0.06722915,22.423792,0
56,351.4976,0.09161869,22.074354,0
57,348.35626,0.13281395,22.137238,0
58,348.4408,0.179835,21.411987,0
59,344.43106,0.25788704,21.302069,0
60,340.94223,0.34316137,19.94968,0
61,336.0821,0.4917637,19.488602,0
62,329.96277,0.65668774,17.714773,0
63,321.74704,0.9353449,16.913853,0
64,313.0448,1.2516083,14.691641,0
65,305.58075,1.7319791,13.82279,0
66,292.61557,2.3128378,11.483448,0
67,284.4609,3.156974,10.336567,0
68,269.062,4.22566,8.401907,0
69,260.22223,5.686188,7.8194137,0
70,244.68298,7.5733466,6.89219,0
71,233.79407,10.086815,6.2965984,0
72,219.49416,13.294078,6.1661687,0
73,208.62547,17.457817,6.838263,0
74,194.41212,22.935896,8.010035,0
75,183.27129,29.852314,11.333916,0
76,170.02997,38.646305,16.124641,0
77,158.92119,49.878586,23.418114,0
78,146.05269,64.06433,33.45768,0
79,135.36717,82.06703,47.35353,0
80,123.56085,104.88188,65.7433,0
81,112.71562,133.16937,90.2876,0
82,102.72577,169.07468,121.581726,0
83,92.53617,213.57574,162.6581,0
84,82.643585,269.39932,214.4734,0
85,73.645355,338.56406,280.85666,0
86,65.16134,424.89294,363.99704,0
87,57.60444,531.925,468.47546,0
88,50.141117,664.6352,599.7228,0
89,43.659256,828.7333,762.8368,0
90,37.421886,1031.6216,965.8044,0
91,32.23078,1282.0126,1217.4365,0
92,27.456858,1590.441,1528.8374,0
93,23.493608,1970.1012,1913.4376,0
94,19.537504,2438.038,2387.3467,0
95,17.142336,3011.6528,2970.915,0
96,14.766864,3717.389,3687.6182,0
97,13.39762,4582.1587,4567.916,0
98,12.293204,5643.497,5647.522,0
99,12.182368,6943.158,6970.534,0
100,12.647538,8534.708,8590.513,0
101,13.518404,10480.887,10571.587,0
102,15.292904,12862.071,12994.881,0
103,17.480333,15771.862,15954.147,0
104,20.800705,19329.885,19569.928,0
105,24.418728,23672.586,23981.178,0
106,28.946743,28976.455,29365.941,0
107,33.819294,35446.043,35930.17,0
108,39.788536,43341.64,43936.74,0
109,45.914326,52969.016,53691.26,0
110,53.324062,64709.82,65580.6,0
111,60.784092,79018.32,80059.31,0
112,69.542076,96457.62,97697.41,0
113,78.394295,117701.586,119168.85,0
114,88.45962,143583.33,145313.17,0
115,98.67731,175101.95,177128.12,0
116,110.119064,213484.8,215855.02,0
117,121.693825,260209.4,262970.3,0
118,134.45554,317093.1,320301.12,0
119,147.40393,386315.62,390035.78,0
120,161.57993,470567.66,474870.8,0
121,175.84868,573083.9,578047.4,0
122,191.40521,697819.06,703536.5,0
123,207.09816,849559.56,856129.4,0
124,224.0691,1034156.9,1041698.7,0
125,241.16846,1258679.6,1267318.9,0
126,259.48074,1531776.2,1541656.9,0
127,277.97433,1863900.0,1875182.1,0
128,297.73257,2267795.0,2280673.8,0
129,317.61658,2758930.8,2773607.8,0
130,338.83975,3356132.0,3372848.8,0
131,360.19412,4082248.8,4101273.8,0
132,382.84766,4965105.5,4986727.5,0
133,405.48294,6038450.5,6062998.5,0
134,429.4823,7343353.0,7371211.5,0
135,453.66235,8929702.0,8961273.0,0
136,478.94223,10858160.0,10893923.0,0
137,504.49072,13202372.0,13242844.0,0
138,531.2165,16051970.0,16097745.0,0
139,558.47986,19515702.0,19567454.0,0
140,586.6598,23725968.0,23784430.0,0
141,615.34686,28843446.0,28909434.0,0
142,645.0466,35063536.0,35138012.0,0
143,675.1019,42623610.0,42707604.0,0
144,706.1011,51812292.0,51906972.0,0
145,737.6096,62980084.0,63086784.0,0
146,769.96893,76553280.0,76673410.0,0
147,803.0063,93049510.0,93184760.0,0
148,836.5189,113098184.0,113250376.0,0
149,870.8736,137463970.0,137635100.0,0
150,906.02997,167076290.0,167268670.0,0
151,942.0182,203064160.0,203280400.0,0
152,978.64136,246800400.0,247043310.0,0
153,1016.0601,299952200.0,300225060.0,0
154,1054.2223,364546750.0,364853100.0,0
155,1093.4656,443046400.0,443390270.0,0
156,1133.5668,538444540.0,538830200.0,0
157,1174.1993,654377400.0,654810000.0,0
158,1214.9928,795265150.0,795750200.0,0
159,1257.303,966477630.0,967021440.0,0
160,1300.0251,1174542200.0,1175151700.0,0
161,1343.6442,1427389400.0,1428072200.0,1428072200.0
162,1388.1095,1734657000.0,1735421700.0,1735421700.0
163,1432.8033,2108056300.0,2108912400.0,2108912400.0
164,1478.4669,2561819100.0,2562777900.0,2562777900.0
165,1524.7002,3113240800.0,3114313200.0,3114313200.0
166,1571.4845,3783337000.0,3784537000.0,3784537000.0
167,1619.6624,4597645300.0,4598988000.0,4598988000.0
168,1668.5664,5587201500.0,5588704000.0,5588704000.0
169,1718.3713,6789717000.0,6791398000.0,6791398000.0
170,1768.7317,8251022000.0,8252900000.0,8252900000.0
171,1819.4216,10026803000.0,10028902000.0,10028902000.0
172,1870.9901,12184736000.0,12187082000.0,12187082000.0
173,1923.3516,14807053000.0,14809675000.0,14809675000.0
174,1976.4493,17993691000.0,17996620000.0,17996620000.0
175,2030.7317,21866082000.0,21869353000.0,21869353000.0
176,2085.293,26571796000.0,26575446000.0,26575446000.0
177,2141.0586,32290148000.0,32294226000.0,32294226000.0
178,2197.2505,39239057000.0,39243610000.0,39243610000.0
179,2253.896,47683310000.0,47688390000.0,47688390000.0
180,2311.0244,57944700000.0,57950364000.0,57950364000.0
181,2369.2532,70414230000.0,70420560000.0,70420560000.0
182,2427.6633,85567080000.0,85574150000.0,85574150000.0
183,2487.9768,103980670000.0,103988540000.0,103988540000.0
184,2547.757,126356636000.0,126365420000.0,126365420000.0
185,2609.4592,153547640000.0,153557430000.0,153557430000.0
186,2671.6978,186589790000.0,186600720000.0,186600720000.0
187,2734.5237,226742170000.0,226754360000.0,226754360000.0
188,2798.095,275534840000.0,275548400000.0,275548400000.0
189,2862.7097,334826930000.0,334842100000.0,334842100000.0
190,2927.1064,406877860000.0,406894740000.0,406894740000.0
191,2993.005,494433080000.0,494451900000.0,494451900000.0
192,3059.4077,600828900000.0,600849840000.0,600849840000.0
193,3126.8843,730119340000.0,730142740000.0,730142740000.0
194,3195.0967,887231100000.0,887257040000.0,887257040000.0
195,3264.1646,1078150800000.0,1078179860000.0,1078179860000.0
196,3333.7085,1310153400000.0,1310185800000.0,1310185800000.0
197,3405.681,1592078900000.0,1592115100000.0,1592115100000.0
198,3476.2188,1934670600000.0,1934710500000.0,1934710500000.0
199,3548.3677,2350981800000.0,2351026700000.0,2351026700000.0


==> 1_Experiments/Results_and_Report/permutations_list.txt <==
[0, (1000, 200, 10, 0.1, 0.5, 'torch.eye(self.d)', 'lambda X, ind: (0.01 - X) * 0.5', 'lambda X: torch.ones(X.shape[0]) * 0.05')]
[1, (1000, 200, 10, 1, 0.5, 'torch.eye(self.d)', 'lambda X, ind: (0.01 - X) * 0.5', 'lambda X: torch.ones(X.shape[0]) * 0.001')]
[2, (1000, 200, 10, 0.1, 1, 'torch.eye(self.d)', 'lambda X, ind: (0.01 - X) * 0.5', 'lambda X: torch.ones(X.shape[0]) * 0.001')]
[3, (1000, 200, 10, 0.1, 0.5, 'torch.eye(self.d)', 'lambda X, ind: torch.ones(X.shape) * 0.1', 'lambda X: torch.ones(X.shape[0]) * 0.001')]
[4, (1000, 200, 10, 0.1, 0.5, 'torch.eye(self.d)', 'lambda X, ind: (0.01 - X) * 0.5', 'lambda X: torch.ones(X.shape[0]) * 0.001')]
[5, (1000, 200, 10, 0.1, 0.5, 'torch.eye(self.d)', 'lambda X, ind: torch.exp(-X) + torch.cos(0.01 * X)', 'lambda X: torch.ones(X.shape[0]) * 0.001')]
[6, (1000, 200, 10, 0.1, 0.9, 'torch.eye(self.d)', 'lambda X, ind: (0.01 - X) * 0.5', 'lambda X: torch.ones(X.shape[0]) * 0.001')]
[7, (1000, 200, 10, 0, 0.5, 'torch.eye(self.d)', 'lambda X, ind: (0.01 - X) * 0.5', 'lambda X: torch.ones(X.shape[0]) * 0.001')]
[8, (1000, 200, 10, 0.1, 0.5, 'torch.eye(self.d)', 'lambda X, ind: (0.01 - X) * 0.5', 'lambda X: torch.ones(X.shape[0]) * 0.005')]
[9, (1000, 200, 10, 0.1, 0.75, 'torch.eye(self.d)', 'lambda X, ind: (0.01 - X) * 0.5', 'lambda X: torch.ones(X.shape[0]) * 0.001')]
[10, (1000, 200, 2, 0.1, 0.5, 'torch.eye(self.d)', 'lambda X, ind: (0.01 - X) * 0.5', 'lambda X: torch.ones(X.shape[0]) * 0.001')]
[11, (1000, 200, 5, 0.1, 0.5, 'torch.eye(self.d)', 'lambda X, ind: (0.01 - X) * 0.5', 'lambda X: torch.ones(X.shape[0]) * 0.001')]
[12, (1000, 200, 10, 0.1, 0.5, 'torch.eye(self.d)', 'lambda X, ind: 0.1 * X + 0.01', 'lambda X: torch.ones(X.shape[0]) * 0.001')]
[13, (1000, 200, 10, 0.1, 0.25, 'torch.eye(self.d)', 'lambda X, ind: (0.01 - X) * 0.5', 'lambda X: torch.ones(X.shape[0]) * 0.001')]
[14, (1000, 200, 10, 0.75, 0.5, 'torch.eye(self.d)', 'lambda X, ind: (0.01 - X) * 0.5', 'lambda X: torch.ones(X.shape[0]) * 0.001')]
[15, (1000, 200, 10, 0.1, 0.5, 'torch.eye(self.d)', 'lambda X, ind: (0.01 - X) * 0.5', 'lambda X: torch.ones(X.shape[0]) * 0.1')]
[16, (1000, 200, 10, 0.1, 0.1, 'torch.eye(self.d)', 'lambda X, ind: (0.01 - X) * 0.5', 'lambda X: torch.ones(X.shape[0]) * 0.001')]
[17, (1000, 200, 10, 0.1, 0.5, 'torch.eye(self.d)', 'lambda X, ind: (0.01 - X) * 0.5', 'lambda X: torch.ones(X.shape[0]) * 0.01')]
[18, (1000, 200, 20, 0.1, 0.5, 'torch.eye(self.d)', 'lambda X, ind: (0.01 - X) * 0.5', 'lambda X: torch.ones(X.shape[0]) * 0.001')]
[19, (1000, 200, 10, 0.1, 0, 'torch.eye(self.d)', 'lambda X, ind: (0.01 - X) * 0.5', 'lambda X: torch.ones(X.shape[0]) * 0.001')]
[20, (1000, 200, 10, 0.5, 0.5, 'torch.eye(self.d)', 'lambda X, ind: (0.01 - X) * 0.5', 'lambda X: torch.ones(X.shape[0]) * 0.001')]
[21, (1000, 200, 10, 0.1, 0.5, 'torch.eye(self.d)', 'lambda X, ind: 0.1 * X + torch.cos(0.01 * X)', 'lambda X: torch.ones(X.shape[0]) * 0.001')]
[22, (1000, 200, 10, 0.9, 0.5, 'torch.eye(self.d)', 'lambda X, ind: (0.01 - X) * 0.5', 'lambda X: torch.ones(X.shape[0]) * 0.001')]
[23, (1000, 200, 10, 0.1, 0.5, 'torch.eye(self.d)', 'lambda X, ind: torch.ones(X.shape) * 0.01', 'lambda X: torch.ones(X.shape[0]) * 0.001')]
[24, (1000, 200, 10, 0.25, 0.5, 'torch.eye(self.d)', 'lambda X, ind: (0.01 - X) * 0.5', 'lambda X: torch.ones(X.shape[0]) * 0.001')]


==> 1_Experiments/Results_and_Report/report.csv <==
,N,T,d,lambda,memory,sigma,mu,varsigma,GDN Loss Mean,GDN Loss S.D.,HGN Loss Mean,HGN Loss S.D.
0,1000,200,10,0.1,0.5,torch.eye(self.d),"lambda X, ind: (0.01 - X) * 0.5",lambda X: torch.ones(X.shape[0]) * 0.05,1.012420502e-05,2.2503645743234972e-06,0.00040403267450000004,0.00015966290902007384
1,1000,200,10,1.0,0.5,torch.eye(self.d),"lambda X, ind: (0.01 - X) * 0.5",lambda X: torch.ones(X.shape[0]) * 0.001,0.00042973107049999997,0.00012564265396655658,0.0212122870375,0.005910889929804879
2,1000,200,10,0.1,1.0,torch.eye(self.d),"lambda X, ind: (0.01 - X) * 0.5",lambda X: torch.ones(X.shape[0]) * 0.001,2.07969824824705e+24,5.132064050267097e+24,2.07969824824705e+24,5.132064050267097e+24
3,1000,200,10,0.1,0.5,torch.eye(self.d),"lambda X, ind: torch.ones(X.shape) * 0.1",lambda X: torch.ones(X.shape[0]) * 0.001,2.209632865e-06,5.795517504580922e-07,0.043914809525,0.023836670121090232
4,1000,200,10,0.1,0.5,torch.eye(self.d),"lambda X, ind: (0.01 - X) * 0.5",lambda X: torch.ones(X.shape[0]) * 0.001,0.00157762033,8.372332533831741e-05,0.00157644485,8.317048779051252e-05
5,1000,200,10,0.1,0.5,torch.eye(self.d),"lambda X, ind: torch.exp(-X) + torch.cos(0.01 * X)",lambda X: torch.ones(X.shape[0]) * 0.001,1.0369462377500002e-05,4.919410084898026e-06,14.073910699999999,3.799780983067153
6,1000,200,10,0.1,0.9,torch.eye(self.d),"lambda X, ind: (0.01 - X) * 0.5",lambda X: torch.ones(X.shape[0]) * 0.001,1.423953632178e+19,3.1581497659173892e+19,1.42395363248625e+19,3.1581497657764413e+19
7,1000,200,10,0.0,0.5,torch.eye(self.d),"lambda X, ind: (0.01 - X) * 0.5",lambda X: torch.ones(X.shape[0]) * 0.001,3.47056721e-07,3.6126475319701036e-08,3.4948320525e-07,2.7832467071306463e-08
8,1000,200,10,0.1,0.5,torch.eye(self.d),"lambda X, ind: (0.01 - X) * 0.5",lambda X: torch.ones(X.shape[0]) * 0.005,4.5302007575000005e-06,1.1137131266452748e-06,0.00013912123979999998,4.665523786280912e-05
9,1000,200,10,0.1,0.75,torch.eye(self.d),"lambda X, ind: (0.01 - X) * 0.5",lambda X: torch.ones(X.shape[0]) * 0.001,331770544240.0,571084785570.4954,331781268602.5,571096461382.9495
10,1000,200,2,0.1,0.5,torch.eye(self.d),"lambda X, ind: (0.01 - X) * 0.5",lambda X: torch.ones(X.shape[0]) * 0.001,3.84003207e-06,1.6903753162156749e-06,4.2682742275e-05,1.4123250941154676e-05
11,1000,200,5,0.1,0.5,torch.eye(self.d),"lambda X, ind: (0.01 - X) * 0.5",lambda X: torch.ones(X.shape[0]) * 0.001,4.444114360000001e-06,9.848135773206025e-07,9.5615919375e-05,2.634614538887521e-05
12,1000,200,10,0.1,0.5,torch.eye(self.d),"lambda X, ind: 0.1 * X + 0.01",lambda X: torch.ones(X.shape[0]) * 0.001,4193.561260500001,4661.329471954101,6224.608750000001,6399.211942511411
13,1000,200,10,0.1,0.25,torch.eye(self.d),"lambda X, ind: (0.01 - X) * 0.5",lambda X: torch.ones(X.shape[0]) * 0.001,0.00010188411377500002,2.5322355788452054e-05,0.00010167654637499999,2.550202621703466e-05
14,1000,200,10,0.75,0.5,torch.eye(self.d),"lambda X, ind: (0.01 - X) * 0.5",lambda X: torch.ones(X.shape[0]) * 0.001,0.00022546394565000003,6.079421807782889e-05,0.013402081462499998,0.004182828489470438
15,1000,200,10,0.1,0.5,torch.eye(self.d),"lambda X, ind: (0.01 - X) * 0.5",lambda X: torch.ones(X.shape[0]) * 0.1,1.90388973625e-05,3.754176724802694e-06,0.0007301436099999999,0.00028149636925621876
16,1000,200,10,0.1,0.1,torch.eye(self.d),"lambda X, ind: (0.01 - X) * 0.5",lambda X: torch.ones(X.shape[0]) * 0.001,9.3107159725e-05,2.1699959333546586e-05,9.32019942e-05,2.207972418901e-05
17,1000,200,10,0.1,0.5,torch.eye(self.d),"lambda X, ind: (0.01 - X) * 0.5",lambda X: torch.ones(X.shape[0]) * 0.01,5.0215711175e-06,1.1311041207078377e-06,0.000146351641375,6.185425165055186e-05
18,1000,200,20,0.1,0.5,torch.eye(self.d),"lambda X, ind: (0.01 - X) * 0.5",lambda X: torch.ones(X.shape[0]) * 0.001,0.0017727298774999998,0.0001342960763806206,0.0017592581475000002,0.00013209515939249328
19,1000,200,10,0.1,0.0,torch.eye(self.d),"lambda X, ind: (0.01 - X) * 0.5",lambda X: torch.ones(X.shape[0]) * 0.001,3.33617565875e-08,1.673527068146216e-08,7.971368755e-06,4.334241933561828e-06
20,1000,200,10,0.5,0.5,torch.eye(self.d),"lambda X, ind: (0.01 - X) * 0.5",lambda X: torch.ones(X.shape[0]) * 0.001,8.938810275e-05,2.232663762211782e-05,0.004216535627499999,0.0015143615242482298
21,1000,200,10,0.1,0.5,torch.eye(self.d),"lambda X, ind: 0.1 * X + torch.cos(0.01 * X)",lambda X: torch.ones(X.shape[0]) * 0.001,28157929.9275,28772668.924141686,29802105.689999998,29983283.89604724
22,1000,200,10,0.9,0.5,torch.eye(self.d),"lambda X, ind: (0.01 - X) * 0.5",lambda X: torch.ones(X.shape[0]) * 0.001,0.0003296685755,9.707624209528779e-05,0.016919713625,0.004514848011644647
23,1000,200,10,0.1,0.5,torch.eye(self.d),"lambda X, ind: torch.ones(X.shape) * 0.01",lambda X: torch.ones(X.shape[0]) * 0.001,1.2696678525e-06,2.9195001627230555e-07,0.000478001764125,0.00028597700794702604
24,1000,200,10,0.25,0.5,torch.eye(self.d),"lambda X, ind: (0.01 - X) * 0.5",lambda X: torch.ones(X.shape[0]) * 0.001,2.323979825e-05,4.30482006240841e-06,0.0007666958982500001,0.00025575748068964104


==> 1_Experiments/permutations_list.txt <==
[0, (1000, 200, 10, 0.1, 0.5, 'torch.eye(self.d)', 'lambda X, ind: (0.01 - X) * 0.5', 'lambda X: torch.ones(X.shape[0]) * 0.05')]
[1, (1000, 200, 10, 1, 0.5, 'torch.eye(self.d)', 'lambda X, ind: (0.01 - X) * 0.5', 'lambda X: torch.ones(X.shape[0]) * 0.001')]
[2, (1000, 200, 10, 0.1, 1, 'torch.eye(self.d)', 'lambda X, ind: (0.01 - X) * 0.5', 'lambda X: torch.ones(X.shape[0]) * 0.001')]
[3, (1000, 200, 10, 0.1, 0.5, 'torch.eye(self.d)', 'lambda X, ind: torch.ones(X.shape) * 0.1', 'lambda X: torch.ones(X.shape[0]) * 0.001')]
[4, (1000, 200, 10, 0.1, 0.5, 'torch.eye(self.d)', 'lambda X, ind: (0.01 - X) * 0.5', 'lambda X: torch.ones(X.shape[0]) * 0.001')]
[5, (1000, 200, 10, 0.1, 0.5, 'torch.eye(self.d)', 'lambda X, ind: torch.exp(-X) + torch.cos(0.01 * X)', 'lambda X: torch.ones(X.shape[0]) * 0.001')]
[6, (1000, 200, 10, 0.1, 0.9, 'torch.eye(self.d)', 'lambda X, ind: (0.01 - X) * 0.5', 'lambda X: torch.ones(X.shape[0]) * 0.001')]
[7, (1000, 200, 10, 0, 0.5, 'torch.eye(self.d)', 'lambda X, ind: (0.01 - X) * 0.5', 'lambda X: torch.ones(X.shape[0]) * 0.001')]
[8, (1000, 200, 10, 0.1, 0.5, 'torch.eye(self.d)', 'lambda X, ind: (0.01 - X) * 0.5', 'lambda X: torch.ones(X.shape[0]) * 0.005')]
[9, (1000, 200, 10, 0.1, 0.75, 'torch.eye(self.d)', 'lambda X, ind: (0.01 - X) * 0.5', 'lambda X: torch.ones(X.shape[0]) * 0.001')]
[10, (1000, 200, 2, 0.1, 0.5, 'torch.eye(self.d)', 'lambda X, ind: (0.01 - X) * 0.5', 'lambda X: torch.ones(X.shape[0]) * 0.001')]
[11, (1000, 200, 5, 0.1, 0.5, 'torch.eye(self.d)', 'lambda X, ind: (0.01 - X) * 0.5', 'lambda X: torch.ones(X.shape[0]) * 0.001')]
[12, (1000, 200, 10, 0.1, 0.5, 'torch.eye(self.d)', 'lambda X, ind: 0.1 * X + 0.01', 'lambda X: torch.ones(X.shape[0]) * 0.001')]
[13, (1000, 200, 10, 0.1, 0.25, 'torch.eye(self.d)', 'lambda X, ind: (0.01 - X) * 0.5', 'lambda X: torch.ones(X.shape[0]) * 0.001')]
[14, (1000, 200, 10, 0.75, 0.5, 'torch.eye(self.d)', 'lambda X, ind: (0.01 - X) * 0.5', 'lambda X: torch.ones(X.shape[0]) * 0.001')]
[15, (1000, 200, 10, 0.1, 0.5, 'torch.eye(self.d)', 'lambda X, ind: (0.01 - X) * 0.5', 'lambda X: torch.ones(X.shape[0]) * 0.1')]
[16, (1000, 200, 10, 0.1, 0.1, 'torch.eye(self.d)', 'lambda X, ind: (0.01 - X) * 0.5', 'lambda X: torch.ones(X.shape[0]) * 0.001')]
[17, (1000, 200, 10, 0.1, 0.5, 'torch.eye(self.d)', 'lambda X, ind: (0.01 - X) * 0.5', 'lambda X: torch.ones(X.shape[0]) * 0.01')]
[18, (1000, 200, 20, 0.1, 0.5, 'torch.eye(self.d)', 'lambda X, ind: (0.01 - X) * 0.5', 'lambda X: torch.ones(X.shape[0]) * 0.001')]
[19, (1000, 200, 10, 0.1, 0, 'torch.eye(self.d)', 'lambda X, ind: (0.01 - X) * 0.5', 'lambda X: torch.ones(X.shape[0]) * 0.001')]
[20, (1000, 200, 10, 0.5, 0.5, 'torch.eye(self.d)', 'lambda X, ind: (0.01 - X) * 0.5', 'lambda X: torch.ones(X.shape[0]) * 0.001')]
[21, (1000, 200, 10, 0.1, 0.5, 'torch.eye(self.d)', 'lambda X, ind: 0.1 * X + torch.cos(0.01 * X)', 'lambda X: torch.ones(X.shape[0]) * 0.001')]
[22, (1000, 200, 10, 0.9, 0.5, 'torch.eye(self.d)', 'lambda X, ind: (0.01 - X) * 0.5', 'lambda X: torch.ones(X.shape[0]) * 0.001')]
[23, (1000, 200, 10, 0.1, 0.5, 'torch.eye(self.d)', 'lambda X, ind: torch.ones(X.shape) * 0.01', 'lambda X: torch.ones(X.shape[0]) * 0.001')]
[24, (1000, 200, 10, 0.25, 0.5, 'torch.eye(self.d)', 'lambda X, ind: (0.01 - X) * 0.5', 'lambda X: torch.ones(X.shape[0]) * 0.001')]
